Node Overlap Removal by Growing a Tree

Node overlap removal is a necessary step in many scenarios including laying out a graph, or visualizing a tag cloud. Our contribution is a new overlap removal algorithm that iteratively builds a Minimum Spanning Tree on a Delaunay triangulation of the node centers and removes the node overlaps by "growing" the tree. The algorithm is simple to implement yet produces high quality layouts. According to our experiments it runs several times faster than the current state-of-the-art methods.

==> pics/smallExample/ResultsDebugOnly.csv <==
GraphName,V,E,InitLayout,OverlapMethod,CPUTime,Iterations,ProximityEdgeLengthDeviation,ProcrustesStatistics,AreaAbsolute/(1E6),TriangleOrientation
grafo1018532.dot,32,38,PivotMDS+Stress,MST,66.0516285,6,0.256628893638845,0.194241977543905,0.275363359285547,0


==> pics/smallExample/grafo1018532.dot-0_0-PivotMDS+Stress-MST-distances.csv <==
node1,node2,pathDistance,euclidDistance,x1,y1,x2,y2
0,1,6,401.154052467125,210.978263861356,-144.388330295377,127.584674614639,248.001887578804
0,2,6,365.383805893821,210.978263861356,-144.388330295377,22.7419003349041,168.776797162632
0,3,5,338.141171506667,210.978263861356,-144.388330295377,128.494093093517,183.538206356726
0,4,7,410.56174835629,210.978263861356,-144.388330295377,53.9144852672932,234.9425525327
0,5,6,420.15073043117,210.978263861356,-144.388330295377,-149.726921777606,71.0609800655687
0,6,4,228.768991946616,210.978263861356,-144.388330295377,26.5745324824172,-8.9980960471309
0,7,4,291.32398462165,210.978263861356,-144.388330295377,-20.4181977123078,32.6013349029709
0,8,6,410.827571831506,210.978263861356,-144.388330295377,-182.967276282105,-27.8284522152738
0,9,3,249.568337326603,210.978263861356,-144.388330295377,55.2283794915205,50.6150761229416
0,10,5,315.650500508883,210.978263861356,-144.388330295377,-104.147652397198,-162.578860076421
0,11,4,292.613499358964,210.978263861356,-144.388330295377,91.1049292680735,122.544327243159
0,12,4,223.708628260084,210.978263861356,-144.388330295377,-10.3325701998757,-177.054292475153
0,13,5,304.247795826047,210.978263861356,-144.388330295377,20.1313869555445,92.5593239245078
0,14,2,93.307816701328,210.978263861356,-144.388330295377,208.452795184716,-51.1146970138759
0,15,7,480.500465633744,210.978263861356,-144.388330295377,-258.741523553094,-43.1755900619053
0,16,3,229.648417698232,210.978263861356,-144.388330295377,-8.31902067309876,-76.2187128172381
0,17,7,539.33158300143,210.978263861356,-144.388330295377,-298.315448351055,33.0897560244009
0,18,5,372.426531072384,210.978263861356,-144.388330295377,-118.361016427069,29.5000232700975
0,19,6,295.3094626688,210.978263861356,-144.388330295377,-83.4097110403182,-121.077410643278
0,20,6,465.098976072685,210.978263861356,-144.388330295377,-209.430005697617,54.543679271433
0,21,4,313.187749563635,210.978263861356,-144.388330295377,-92.21706148293,-65.9080068626416
0,22,5,362.593070759776,210.978263861356,-144.388330295377,-80.6265180296065,71.1119855775422
0,23,7,560.092468583742,210.978263861356,-144.388330295377,-332.266434720325,-8.04768768603513
0,24,4,225.056926168696,210.978263861356,-144.388330295377,115.535226676204,59.428368405626
0,25,2,167.005203396425,210.978263861356,-144.388330295377,85.1414481861289,-34.5892693604124
0,26,1,71.3957906801091,210.978263861356,-144.388330295377,161.521514915656,-92.8966910656931
0,27,3,135.191520895758,210.978263861356,-144.388330295377,145.359689371403,-26.189557019109
0,28,5,269.431726671339,210.978263861356,-144.388330295377,-32.5409871949288,-29.0981325243389
0,29,3,167.582524863053,210.978263861356,-144.388330295377,57.9083121850542,-76.1718181206085
0,30,6,475.873141432777,210.978263861356,-144.388330295377,-237.984250352767,13.3706870939082
0,31,4,162.478808363855,210.978263861356,-144.388330295377,50.838018815107,-116.920802487699
1,2,2,131.410130013337,127.584674614639,248.001887578804,22.7419003349041,168.776797162632
1,3,1,64.4700956930528,127.584674614639,248.001887578804,128.494093093517,183.538206356726
1,4,1,74.8187344875614,127.584674614639,248.001887578804,53.9144852672932,234.9425525327
1,5,6,328.952589661828,127.584674614639,248.001887578804,-149.726921777606,71.0609800655687
1,6,5,276.137719982806,127.584674614639,248.001887578804,26.5745324824172,-8.9980960471309
1,7,4,261.346988331759,127.584674614639,248.001887578804,-20.4181977123078,32.6013349029709
1,8,6,415.361156774065,127.584674614639,248.001887578804,-182.967276282105,-27.8284522152738
1,9,3,210.230794082732,127.584674614639,248.001887578804,55.2283794915205,50.6150761229416
1,10,6,471.462004542725,127.584674614639,248.001887578804,-104.147652397198,-162.578860076421
1,11,2,130.653630894522,127.584674614639,248.001887578804,91.1049292680735,122.544327243159
1,12,6,446.871259558375,127.584674614639,248.001887578804,-10.3325701998757,-177.054292475153
1,13,3,188.967191925392,127.584674614639,248.001887578804,20.1313869555445,92.5593239245078
1,14,6,309.855424517509,127.584674614639,248.001887578804,208.452795184716,-51.1146970138759
1,15,7,483.76880312391,127.584674614639,248.001887578804,-258.741523553094,-43.1755900619053
1,16,5,351.552004849968,127.584674614639,248.001887578804,-8.31902067309876,-76.2187128172381
1,17,7,477.051505637966,127.584674614639,248.001887578804,-298.315448351055,33.0897560244009
1,18,5,328.986850266638,127.584674614639,248.001887578804,-118.361016427069,29.5000232700975
1,19,6,425.133107572226,127.584674614639,248.001887578804,-83.4097110403182,-121.077410643278
1,20,6,388.593583461527,127.584674614639,248.001887578804,-209.430005697617,54.543679271433
1,21,5,383.213028248969,127.584674614639,248.001887578804,-92.21706148293,-65.9080068626416
1,22,5,273.20676816718,127.584674614639,248.001887578804,-80.6265180296065,71.1119855775422
1,23,7,526.331100876532,127.584674614639,248.001887578804,-332.266434720325,-8.04768768603513
1,24,4,188.958094108132,127.584674614639,248.001887578804,115.535226676204,59.428368405626
1,25,4,285.760720621128,127.584674614639,248.001887578804,85.1414481861289,-34.5892693604124
1,26,5,342.583639497648,127.584674614639,248.001887578804,161.521514915656,-92.8966910656931
1,27,5,274.766991176694,127.584674614639,248.001887578804,145.359689371403,-26.189557019109
1,28,5,320.038511293741,127.584674614639,248.001887578804,-32.5409871949288,-29.0981325243389
1,29,5,331.577120664723,127.584674614639,248.001887578804,57.9083121850542,-76.1718181206085
1,30,6,434.387429770716,127.584674614639,248.001887578804,-237.984250352767,13.3706870939082
1,31,6,372.905643429789,127.584674614639,248.001887578804,50.838018815107,-116.920802487699
2,3,3,106.777457708311,22.7419003349041,168.776797162632,128.494093093517,183.538206356726
2,4,1,73.1412143395141,22.7419003349041,168.776797162632,53.9144852672932,234.9425525327
2,5,4,198.226828436071,22.7419003349041,168.776797162632,-149.726921777606,71.0609800655687
2,6,3,177.816202087776,22.7419003349041,168.776797162632,26.5745324824172,-8.9980960471309
2,7,2,142.851498364831,22.7419003349041,168.776797162632,-20.4181977123078,32.6013349029709
2,8,4,284.552085614209,22.7419003349041,168.776797162632,-182.967276282105,-27.8284522152738
2,9,3,122.546169450762,22.7419003349041,168.776797162632,55.2283794915205,50.6150761229416
2,10,4,354.820419616569,22.7419003349041,168.776797162632,-104.147652397198,-162.578860076421
2,11,4,82.5284496387294,22.7419003349041,168.776797162632,91.1049292680735,122.544327243159
2,12,4,347.409071788884,22.7419003349041,168.776797162632,-10.3325701998757,-177.054292475153
2,13,1,76.2621662877995,22.7419003349041,168.776797162632,20.1313869555445,92.5593239245078
2,14,4,287.820787430469,22.7419003349041,168.776797162632,208.452795184716,-51.1146970138759
2,15,5,352.358811971392,22.7419003349041,168.776797162632,-258.741523553094,-43.1755900619053
2,16,3,246.956637335711,22.7419003349041,168.776797162632,-8.31902067309876,-76.2187128172381
2,17,5,348.552426871633,22.7419003349041,168.776797162632,-298.315448351055,33.0897560244009
2,18,3,198.262585639975,22.7419003349041,168.776797162632,-118.361016427069,29.5000232700975
2,19,4,308.68045999115,22.7419003349041,168.776797162632,-83.4097110403182,-121.077410643278
2,20,4,258.752776166592,22.7419003349041,168.776797162632,-209.430005697617,54.543679271433
2,21,3,261.328376076184,22.7419003349041,168.776797162632,-92.21706148293,-65.9080068626416
2,22,3,142.209160524671,22.7419003349041,168.776797162632,-80.6265180296065,71.1119855775422
2,23,5,396.607887466554,22.7419003349041,168.776797162632,-332.266434720325,-8.04768768603513
2,24,2,143.414365685969,22.7419003349041,168.776797162632,115.535226676204,59.428368405626
2,25,4,212.723906942996,22.7419003349041,168.776797162632,85.1414481861289,-34.5892693604124
2,26,5,296.197224606783,22.7419003349041,168.776797162632,161.521514915656,-92.8966910656931
2,27,3,230.319346671354,22.7419003349041,168.776797162632,145.359689371403,-26.189557019109
2,28,3,205.452392179453,22.7419003349041,168.776797162632,-32.5409871949288,-29.0981325243389
2,29,4,247.460099110122,22.7419003349041,168.776797162632,57.9083121850542,-76.1718181206085
2,30,4,303.527897727874,22.7419003349041,168.776797162632,-237.984250352767,13.3706870939082
2,31,4,287.07579194285,22.7419003349041,168.776797162632,50.838018815107,-116.920802487699
3,4,2,90.5788314634977,128.494093093517,183.538206356726,53.9144852672932,234.9425525327
3,5,5,300.096750315744,128.494093093517,183.538206356726,-149.726921777606,71.0609800655687
3,6,4,217.848168637033,128.494093093517,183.538206356726,26.5745324824172,-8.9980960471309
3,7,3,212.030208973358,128.494093093517,183.538206356726,-20.4181977123078,32.6013349029709
3,8,5,376.409416685116,128.494093093517,183.538206356726,-182.967276282105,-27.8284522152738
3,9,2,151.777545574954,128.494093093517,183.538206356726,55.2283794915205,50.6150761229416
3,10,5,417.036215958823,128.494093093517,183.538206356726,-104.147652397198,-162.578860076421
3,11,1,71.5416162865096,128.494093093517,183.538206356726,91.1049292680735,122.544327243159
3,12,5,386.393313419106,128.494093093517,183.538206356726,-10.3325701998757,-177.054292475153
3,13,4,141.490752807948,128.494093093517,183.538206356726,20.1313869555445,92.5593239245078
3,14,5,247.901954611822,128.494093093517,183.538206356726,208.452795184716,-51.1146970138759
3,15,6,448.721036153008,128.494093093517,183.538206356726,-258.741523553094,-43.1755900619053
3,16,4,293.583863925227,128.494093093517,183.538206356726,-8.31902067309876,-76.2187128172381
3,17,6,452.549578361889,128.494093093517,183.538206356726,-298.315448351055,33.0897560244009
3,18,4,290.972862901422,128.494093093517,183.538206356726,-118.361016427069,29.5000232700975
3,19,5,371.071282002102,128.494093093517,183.538206356726,-83.4097110403182,-121.077410643278
3,20,5,361.707457155307,128.494093093517,183.538206356726,-209.430005697617,54.543679271433
3,21,4,333.071804636703,128.494093093517,183.538206356726,-92.21706148293,-65.9080068626416
3,22,4,237.42595712179,128.494093093517,183.538206356726,-80.6265180296065,71.1119855775422
3,23,6,499.004427623096,128.494093093517,183.538206356726,-332.266434720325,-8.04768768603513
3,24,5,124.784550706688,128.494093093517,183.538206356726,115.535226676204,59.428368405626
3,25,3,222.393901632209,128.494093093517,183.538206356726,85.1414481861289,-34.5892693604124
3,26,4,278.400903563837,128.494093093517,183.538206356726,161.521514915656,-92.8966910656931
3,27,6,210.404807617219,128.494093093517,183.538206356726,145.359689371403,-26.189557019109
3,28,4,266.73303075594,128.494093093517,183.538206356726,-32.5409871949288,-29.0981325243389
3,29,4,269.131286327835,128.494093093517,183.538206356726,57.9083121850542,-76.1718181206085
3,30,5,404.058610633648,128.494093093517,183.538206356726,-237.984250352767,13.3706870939082
3,31,5,310.33221210198,128.494093093517,183.538206356726,50.838018815107,-116.920802487699
4,5,5,261.394323690332,53.9144852672932,234.9425525327,-149.726921777606,71.0609800655687
4,6,4,245.46794708847,53.9144852672932,234.9425525327,26.5745324824172,-8.9980960471309
4,7,3,215.562789253682,53.9144852672932,234.9425525327,-20.4181977123078,32.6013349029709
4,8,5,353.781811136477,53.9144852672932,234.9425525327,-182.967276282105,-27.8284522152738
4,9,4,184.332159097708,53.9144852672932,234.9425525327,55.2283794915205,50.6150761229416
4,10,5,427.793072461231,53.9144852672932,234.9425525327,-104.147652397198,-162.578860076421
4,11,3,118.391258854755,53.9144852672932,234.9425525327,91.1049292680735,122.544327243159
4,12,5,416.976119739041,53.9144852672932,234.9425525327,-10.3325701998757,-177.054292475153
4,13,2,146.336193473912,53.9144852672932,234.9425525327,20.1313869555445,92.5593239245078
4,14,5,325.132033565266,53.9144852672932,234.9425525327,208.452795184716,-51.1146970138759
4,15,6,418.45367854969,53.9144852672932,234.9425525327,-258.741523553094,-43.1755900619053
4,16,4,317.323718489191,53.9144852672932,234.9425525327,-8.31902067309876,-76.2187128172381
4,17,6,405.968567249986,53.9144852672932,234.9425525327,-298.315448351055,33.0897560244009
4,18,4,268.114679407636,53.9144852672932,234.9425525327,-118.361016427069,29.5000232700975
4,19,5,381.586358602292,53.9144852672932,234.9425525327,-83.4097110403182,-121.077410643278
4,20,5,319.208512410779,53.9144852672932,234.9425525327,-209.430005697617,54.543679271433
4,21,4,334.462984564963,53.9144852672932,234.9425525327,-92.21706148293,-65.9080068626416
4,22,4,211.994660869053,53.9144852672932,234.9425525327,-80.6265180296065,71.1119855775422
4,23,6,456.267421370453,53.9144852672932,234.9425525327,-332.266434720325,-8.04768768603513
4,24,3,186.017054598702,53.9144852672932,234.9425525327,115.535226676204,59.428368405626
4,25,5,271.334712534454,53.9144852672932,234.9425525327,85.1414481861289,-34.5892693604124
4,26,6,345.047594503875,53.9144852672932,234.9425525327,161.521514915656,-92.8966910656931
4,27,4,276.680689591125,53.9144852672932,234.9425525327,145.359689371403,-26.189557019109
4,28,4,277.834540840509,53.9144852672932,234.9425525327,-32.5409871949288,-29.0981325243389
4,29,5,311.140004307472,53.9144852672932,234.9425525327,57.9083121850542,-76.1718181206085
4,30,5,366.46822974252,53.9144852672932,234.9425525327,-237.984250352767,13.3706870939082
4,31,5,351.876804083536,53.9144852672932,234.9425525327,50.838018815107,-116.920802487699
5,6,3,193.627628302931,-149.726921777606,71.0609800655687,26.5745324824172,-8.9980960471309
5,7,2,134.906969521328,-149.726921777606,71.0609800655687,-20.4181977123078,32.6013349029709
5,8,2,104.326607269728,-149.726921777606,71.0609800655687,-182.967276282105,-27.8284522152738
5,9,3,205.972596493683,-149.726921777606,71.0609800655687,55.2283794915205,50.6150761229416
5,10,4,238.044207446488,-149.726921777606,71.0609800655687,-104.147652397198,-162.578860076421
5,11,4,246.273253754233,-149.726921777606,71.0609800655687,91.1049292680735,122.544327243159
5,12,4,284.590888328725,-149.726921777606,71.0609800655687,-10.3325701998757,-177.054292475153
5,13,3,171.213386843329,-149.726921777606,71.0609800655687,20.1313869555445,92.5593239245078
5,14,6,378.443662535165,-149.726921777606,71.0609800655687,208.452795184716,-51.1146970138759
5,15,3,157.905596337677,-149.726921777606,71.0609800655687,-258.741523553094,-43.1755900619053
5,16,3,204.175175842795,-149.726921777606,71.0609800655687,-8.31902067309876,-76.2187128172381
5,17,3,153.363503104399,-149.726921777606,71.0609800655687,-298.315448351055,33.0897560244009
5,18,1,52.0685427894224,-149.726921777606,71.0609800655687,-118.361016427069,29.5000232700975
5,19,4,203.261244766826,-149.726921777606,71.0609800655687,-83.4097110403182,-121.077410643278
5,20,2,61.9457783475503,-149.726921777606,71.0609800655687,-209.430005697617,54.543679271433
5,21,3,148.552641885809,-149.726921777606,71.0609800655687,-92.21706148293,-65.9080068626416
5,22,1,69.1004225725055,-149.726921777606,71.0609800655687,-80.6265180296065,71.1119855775422
5,23,3,198.944351764001,-149.726921777606,71.0609800655687,-332.266434720325,-8.04768768603513
5,24,4,265.517089951593,-149.726921777606,71.0609800655687,115.535226676204,59.428368405626
5,25,4,257.536650621215,-149.726921777606,71.0609800655687,85.1414481861289,-34.5892693604124
5,26,5,351.792136448197,-149.726921777606,71.0609800655687,161.521514915656,-92.8966910656931
5,27,5,310.698849438914,-149.726921777606,71.0609800655687,145.359689371403,-26.189557019109
5,28,3,154.157033893408,-149.726921777606,71.0609800655687,-32.5409871949288,-29.0981325243389
5,29,4,254.538577124294,-149.726921777606,71.0609800655687,57.9083121850542,-76.1718181206085
5,30,2,105.439679202755,-149.726921777606,71.0609800655687,-237.984250352767,13.3706870939082
5,31,4,274.888060793594,-149.726921777606,71.0609800655687,50.838018815107,-116.920802487699
6,7,1,62.7600935828373,26.5745324824172,-8.9980960471309,-20.4181977123078,32.6013349029709
6,8,3,210.386197108381,26.5745324824172,-8.9980960471309,-182.967276282105,-27.8284522152738
6,9,2,66.1420686446969,26.5745324824172,-8.9980960471309,55.2283794915205,50.6150761229416
6,10,3,201.681284951085,26.5745324824172,-8.9980960471309,-104.147652397198,-162.578860076421
6,11,3,146.518194209443,26.5745324824172,-8.9980960471309,91.1049292680735,122.544327243159
6,12,3,172.061092017502,26.5745324824172,-8.9980960471309,-10.3325701998757,-177.054292475153
6,13,2,101.761602166909,26.5745324824172,-8.9980960471309,20.1313869555445,92.5593239245078
6,14,4,186.690949219822,26.5745324824172,-8.9980960471309,208.452795184716,-51.1146970138759
6,15,4,287.35579501515,26.5745324824172,-8.9980960471309,-258.741523553094,-43.1755900619053
6,16,2,75.7375162701447,26.5745324824172,-8.9980960471309,-8.31902067309876,-76.2187128172381
6,17,4,327.604772459085,26.5745324824172,-8.9980960471309,-298.315448351055,33.0897560244009
6,18,2,149.961390126451,26.5745324824172,-8.9980960471309,-118.361016427069,29.5000232700975
6,19,3,157.029636004197,26.5745324824172,-8.9980960471309,-83.4097110403182,-121.077410643278
6,20,3,244.408877195993,26.5745324824172,-8.9980960471309,-209.430005697617,54.543679271433
6,21,2,131.7200848233,26.5745324824172,-8.9980960471309,-92.21706148293,-65.9080068626416
6,22,2,133.827091460561,26.5745324824172,-8.9980960471309,-80.6265180296065,71.1119855775422
6,23,4,358.842225802723,26.5745324824172,-8.9980960471309,-332.266434720325,-8.04768768603513
6,24,3,112.232732074671,26.5745324824172,-8.9980960471309,115.535226676204,59.428368405626
6,25,2,63.9139403150524,26.5745324824172,-8.9980960471309,85.1414481861289,-34.5892693604124
6,26,3,158.901423259597,26.5745324824172,-8.9980960471309,161.521514915656,-92.8966910656931
6,27,4,120.022747125251,26.5745324824172,-8.9980960471309,145.359689371403,-26.189557019109
6,28,2,62.4392195107192,26.5745324824172,-8.9980960471309,-32.5409871949288,-29.0981325243389
6,29,1,74.1222954829261,26.5745324824172,-8.9980960471309,57.9083121850542,-76.1718181206085
6,30,3,265.50275334626,26.5745324824172,-8.9980960471309,-237.984250352767,13.3706870939082
6,31,3,110.616578027318,26.5745324824172,-8.9980960471309,50.838018815107,-116.920802487699
7,8,2,173.418459556779,-20.4181977123078,32.6013349029709,-182.967276282105,-27.8284522152738
7,9,1,77.7618127064616,-20.4181977123078,32.6013349029709,55.2283794915205,50.6150761229416
7,10,2,212.381567218115,-20.4181977123078,32.6013349029709,-104.147652397198,-162.578860076421
7,11,2,143.272990206073,-20.4181977123078,32.6013349029709,91.1049292680735,122.544327243159
7,12,2,209.89807520231,-20.4181977123078,32.6013349029709,-10.3325701998757,-177.054292475153
7,13,1,72.382520433058,-20.4181977123078,32.6013349029709,20.1313869555445,92.5593239245078
7,14,4,243.701262593307,-20.4181977123078,32.6013349029709,208.452795184716,-51.1146970138759
7,15,3,250.080287101855,-20.4181977123078,32.6013349029709,-258.741523553094,-43.1755900619053
7,16,1,109.490606313303,-20.4181977123078,32.6013349029709,-8.31902067309876,-76.2187128172381
7,17,3,277.897679853155,-20.4181977123078,32.6013349029709,-298.315448351055,33.0897560244009
7,18,1,97.9919071741983,-20.4181977123078,32.6013349029709,-118.361016427069,29.5000232700975
7,19,2,166.087590096376,-20.4181977123078,32.6013349029709,-83.4097110403182,-121.077410643278
7,20,2,190.281186758596,-20.4181977123078,32.6013349029709,-209.430005697617,54.543679271433
7,21,1,121.898183964515,-20.4181977123078,32.6013349029709,-92.21706148293,-65.9080068626416
7,22,1,71.4710574345259,-20.4181977123078,32.6013349029709,-80.6265180296065,71.1119855775422
7,23,3,314.486352585371,-20.4181977123078,32.6013349029709,-332.266434720325,-8.04768768603513
7,24,2,138.574973676762,-20.4181977123078,32.6013349029709,115.535226676204,59.428368405626
7,25,2,125.129597391992,-20.4181977123078,32.6013349029709,85.1414481861289,-34.5892693604124
7,26,3,221.024463698427,-20.4181977123078,32.6013349029709,161.521514915656,-92.8966910656931
7,27,3,175.893936276761,-20.4181977123078,32.6013349029709,145.359689371403,-26.189557019109
7,28,1,62.8791404652896,-20.4181977123078,32.6013349029709,-32.5409871949288,-29.0981325243389
7,29,2,134.03969923643,-20.4181977123078,32.6013349029709,57.9083121850542,-76.1718181206085
7,30,2,218.414296868834,-20.4181977123078,32.6013349029709,-237.984250352767,13.3706870939082
7,31,2,165.633082334648,-20.4181977123078,32.6013349029709,50.838018815107,-116.920802487699
8,9,3,250.779898651339,-182.967276282105,-27.8284522152738,55.2283794915205,50.6150761229416
8,10,4,156.109594606173,-182.967276282105,-27.8284522152738,-104.147652397198,-162.578860076421
8,11,4,312.614053838265,-182.967276282105,-27.8284522152738,91.1049292680735,122.544327243159
8,12,4,228.190913809829,-182.967276282105,-27.8284522152738,-10.3325701998757,-177.054292475153
8,13,3,236.098038223112,-182.967276282105,-27.8284522152738,20.1313869555445,92.5593239245078
8,14,6,392.112128789599,-182.967276282105,-27.8284522152738,208.452795184716,-51.1146970138759
8,15,1,77.3128138769283,-182.967276282105,-27.8284522152738,-258.741523553094,-43.1755900619053
8,16,3,181.228117322877,-182.967276282105,-27.8284522152738,-8.31902067309876,-76.2187128172381
8,17,3,130.446268228649,-182.967276282105,-27.8284522152738,-298.315448351055,33.0897560244009
8,18,1,86.3743186018463,-182.967276282105,-27.8284522152738,-118.361016427069,29.5000232700975
8,19,4,136.407760207329,-182.967276282105,-27.8284522152738,-83.4097110403182,-121.077410643278
8,20,2,86.5184609998465,-182.967276282105,-27.8284522152738,-209.430005697617,54.543679271433
8,21,3,98.4157201276208,-182.967276282105,-27.8284522152738,-92.21706148293,-65.9080068626416
8,22,3,142.347606338605,-182.967276282105,-27.8284522152738,-80.6265180296065,71.1119855775422
8,23,3,150.603842433459,-182.967276282105,-27.8284522152738,-332.266434720325,-8.04768768603513
8,24,4,310.994368143931,-182.967276282105,-27.8284522152738,115.535226676204,59.428368405626
8,25,4,268.193953668708,-182.967276282105,-27.8284522152738,85.1414481861289,-34.5892693604124
8,26,5,350.580094939786,-182.967276282105,-27.8284522152738,161.521514915656,-92.8966910656931
8,27,5,328.331056028368,-182.967276282105,-27.8284522152738,145.359689371403,-26.189557019109
8,28,3,150.43164739052,-182.967276282105,-27.8284522152738,-32.5409871949288,-29.0981325243389
8,29,4,245.678916772394,-182.967276282105,-27.8284522152738,57.9083121850542,-76.1718181206085
8,30,2,68.7330816689413,-182.967276282105,-27.8284522152738,-237.984250352767,13.3706870939082
8,31,4,250.204642028398,-182.967276282105,-27.8284522152738,50.838018815107,-116.920802487699
9,10,3,266.181092440413,55.2283794915205,50.6150761229416,-104.147652397198,-162.578860076421
9,11,1,80.3799974532523,55.2283794915205,50.6150761229416,91.1049292680735,122.544327243159
9,12,3,236.921040691394,55.2283794915205,50.6150761229416,-10.3325701998757,-177.054292475153
9,13,2,54.6911218454106,55.2283794915205,50.6150761229416,20.1313869555445,92.5593239245078
9,14,3,183.920277041411,55.2283794915205,50.6150761229416,208.452795184716,-51.1146970138759
9,15,4,327.679399842654,55.2283794915205,50.6150761229416,-258.741523553094,-43.1755900619053
9,16,2,141.862898901032,55.2283794915205,50.6150761229416,-8.31902067309876,-76.2187128172381
9,17,4,353.977930173813,55.2283794915205,50.6150761229416,-298.315448351055,33.0897560244009
9,18,2,174.868876111099,55.2283794915205,50.6150761229416,-118.361016427069,29.5000232700975
9,19,3,220.678114361807,55.2283794915205,50.6150761229416,-83.4097110403182,-121.077410643278
9,20,3,264.687541780153,55.2283794915205,50.6150761229416,-209.430005697617,54.543679271433
9,21,2,187.93027146422,55.2283794915205,50.6150761229416,-92.21706148293,-65.9080068626416
9,22,2,137.392417831793,55.2283794915205,50.6150761229416,-80.6265180296065,71.1119855775422
9,23,4,391.910131150983,55.2283794915205,50.6150761229416,-332.266434720325,-8.04768768603513
9,24,3,60.9474358625263,55.2283794915205,50.6150761229416,115.535226676204,59.428368405626
9,25,1,90.3026697721341,55.2283794915205,50.6150761229416,85.1414481861289,-34.5892693604124
9,26,2,178.588515755909,55.2283794915205,50.6150761229416,161.521514915656,-92.8966910656931
9,27,4,118.417079396295,55.2283794915205,50.6150761229416,145.359689371403,-26.189557019109
9,28,2,118.564992140957,55.2283794915205,50.6150761229416,-32.5409871949288,-29.0981325243389
9,29,2,126.815214352092,55.2283794915205,50.6150761229416,57.9083121850542,-76.1718181206085
9,30,3,295.568589018436,55.2283794915205,50.6150761229416,-237.984250352767,13.3706870939082
9,31,3,167.593394525883,55.2283794915205,50.6150761229416,50.838018815107,-116.920802487699
10,11,4,345.570257102995,-104.147652397198,-162.578860076421,91.1049292680735,122.544327243159
10,12,3,94.9252747734792,-104.147652397198,-162.578860076421,-10.3325701998757,-177.054292475153
10,13,3,283.797062278193,-104.147652397198,-162.578860076421,20.1313869555445,92.5593239245078
10,14,5,331.878440811762,-104.147652397198,-162.578860076421,208.452795184716,-51.1146970138759
10,15,5,195.33664758341,-104.147652397198,-162.578860076421,-258.741523553094,-43.1755900619053
10,16,2,129.00078175244,-104.147652397198,-162.578860076421,-8.31902067309876,-76.2187128172381
10,17,5,275.658013328816,-104.147652397198,-162.578860076421,-298.315448351055,33.0897560244009
10,18,3,192.604042389279,-104.147652397198,-162.578860076421,-118.361016427069,29.5000232700975
10,19,4,46.3943155653048,-104.147652397198,-162.578860076421,-83.4097110403182,-121.077410643278
10,20,4,241.301825540825,-104.147652397198,-162.578860076421,-209.430005697617,54.543679271433
10,21,1,97.4042753714832,-104.147652397198,-162.578860076421,-92.21706148293,-65.9080068626416
10,22,3,234.871571511758,-104.147652397198,-162.578860076421,-80.6265180296065,71.1119855775422
10,23,5,275.532324943796,-104.147652397198,-162.578860076421,-332.266434720325,-8.04768768603513
10,24,4,312.32639474796,-104.147652397198,-162.578860076421,115.535226676204,59.428368405626
10,25,3,228.498794157204,-104.147652397198,-162.578860076421,85.1414481861289,-34.5892693604124
10,26,4,274.655622805623,-104.147652397198,-162.578860076421,161.521514915656,-92.8966910656931
10,27,5,284.351816566894,-104.147652397198,-162.578860076421,145.359689371403,-26.189557019109
10,28,3,151.474813514403,-104.147652397198,-162.578860076421,-32.5409871949288,-29.0981325243389
10,29,4,183.652695477735,-104.147652397198,-162.578860076421,57.9083121850542,-76.1718181206085
10,30,4,221.066682477855,-104.147652397198,-162.578860076421,-237.984250352767,13.3706870939082
10,31,4,161.571088081697,-104.147652397198,-162.578860076421,50.838018815107,-116.920802487699
11,12,4,316.305073047253,91.1049292680735,122.544327243159,-10.3325701998757,-177.054292475153
11,13,3,77.047674412716,91.1049292680735,122.544327243159,20.1313869555445,92.5593239245078
11,14,4,209.590024431259,91.1049292680735,122.544327243159,208.452795184716,-51.1146970138759
11,15,5,387.111910877398,91.1049292680735,122.544327243159,-258.741523553094,-43.1755900619053
11,16,3,222.24281296806,91.1049292680735,122.544327243159,-8.31902067309876,-76.2187128172381
11,17,5,399.562699481516,91.1049292680735,122.544327243159,-298.315448351055,33.0897560244009
11,18,3,229.201275973306,91.1049292680735,122.544327243159,-118.361016427069,29.5000232700975
11,19,4,299.678011960797,91.1049292680735,122.544327243159,-83.4097110403182,-121.077410643278
11,20,4,308.132009469004,91.1049292680735,122.544327243159,-209.430005697617,54.543679271433
11,21,3,262.909175425346,91.1049292680735,122.544327243159,-92.21706148293,-65.9080068626416
11,22,3,179.267888257113,91.1049292680735,122.544327243159,-80.6265180296065,71.1119855775422
11,23,5,443.054834313614,91.1049292680735,122.544327243159,-332.266434720325,-8.04768768603513
11,24,4,67.6791230102082,91.1049292680735,122.544327243159,115.535226676204,59.428368405626
11,25,2,157.246717893216,91.1049292680735,122.544327243159,85.1414481861289,-34.5892693604124
11,26,3,226.65685055656,91.1049292680735,122.544327243159,161.521514915656,-92.8966910656931
11,27,5,158.320394522031,91.1049292680735,122.544327243159,145.359689371403,-26.189557019109
11,28,3,195.662332252054,91.1049292680735,122.544327243159,-32.5409871949288,-29.0981325243389
11,29,3,201.469902997919,91.1049292680735,122.544327243159,57.9083121850542,-76.1718181206085
11,30,4,346.725499274219,91.1049292680735,122.544327243159,-237.984250352767,13.3706870939082
11,31,4,242.827042222328,91.1049292680735,122.544327243159,50.838018815107,-116.920802487699
12,13,3,271.329236968062,-10.3325701998757,-177.054292475153,20.1313869555445,92.5593239245078
12,14,4,252.443692358156,-10.3325701998757,-177.054292475153,208.452795184716,-51.1146970138759
12,15,5,282.188793303165,-10.3325701998757,-177.054292475153,-258.741523553094,-43.1755900619053
12,16,1,100.855681578405,-10.3325701998757,-177.054292475153,-8.31902067309876,-76.2187128172381
12,17,5,356.503378985417,-10.3325701998757,-177.054292475153,-298.315448351055,33.0897560244009
12,18,3,233.098328066184,-10.3325701998757,-177.054292475153,-118.361016427069,29.5000232700975
12,19,4,92.0525926469948,-10.3325701998757,-177.054292475153,-83.4097110403182,-121.077410643278
12,20,4,305.413505495271,-10.3325701998757,-177.054292475153,-209.430005697617,54.543679271433
12,21,2,138.052767875703,-10.3325701998757,-177.054292475153,-92.21706148293,-65.9080068626416
12,22,3,257.929720396888,-10.3325701998757,-177.054292475153,-80.6265180296065,71.1119855775422
12,23,5,363.599567639204,-10.3325701998757,-177.054292475153,-332.266434720325,-8.04768768603513
12,24,4,267.893171222582,-10.3325701998757,-177.054292475153,115.535226676204,59.428368405626
12,25,2,171.498020390484,-10.3325701998757,-177.054292475153,85.1414481861289,-34.5892693604124
12,26,3,191.353935015431,-10.3325701998757,-177.054292475153,161.521514915656,-92.8966910656931
12,27,5,216.795406073636,-10.3325701998757,-177.054292475153,145.359689371403,-26.189557019109
12,28,3,149.613632576771,-10.3325701998757,-177.054292475153,-32.5409871949288,-29.0981325243389
12,29,3,121.7952858717,-10.3325701998757,-177.054292475153,57.9083121850542,-76.1718181206085
12,30,4,296.794474881713,-10.3325701998757,-177.054292475153,-237.984250352767,13.3706870939082
12,31,4,85.7780716646809,-10.3325701998757,-177.054292475153,50.838018815107,-116.920802487699
13,14,3,236.869536010905,20.1313869555445,92.5593239245078,208.452795184716,-51.1146970138759
13,15,4,310.151684003905,20.1313869555445,92.5593239245078,-258.741523553094,-43.1755900619053
13,16,2,171.159140511496,20.1313869555445,92.5593239245078,-8.31902067309876,-76.2187128172381
13,17,4,323.952182309386,20.1313869555445,92.5593239245078,-298.315448351055,33.0897560244009
13,18,2,152.172997584051,20.1313869555445,92.5593239245078,-118.361016427069,29.5000232700975
13,19,3,237.405588247151,20.1313869555445,92.5593239245078,-83.4097110403182,-121.077410643278
13,20,3,232.687821415836,20.1313869555445,92.5593239245078,-209.430005697617,54.543679271433
13,21,2,194.252590184369,20.1313869555445,92.5593239245078,-92.21706148293,-65.9080068626416
13,22,2,103.015259739351,20.1313869555445,92.5593239245078,-80.6265180296065,71.1119855775422
13,23,4,366.477824031826,20.1313869555445,92.5593239245078,-332.266434720325,-8.04768768603513
13,24,1,100.992835622332,20.1313869555445,92.5593239245078,115.535226676204,59.428368405626
13,25,3,142.804316585803,20.1313869555445,92.5593239245078,85.1414481861289,-34.5892693604124
13,26,4,233.206135812552,20.1313869555445,92.5593239245078,161.521514915656,-92.8966910656931
13,27,2,172.57874855068,20.1313869555445,92.5593239245078,145.359689371403,-26.189557019109
13,28,2,132.570417922893,20.1313869555445,92.5593239245078,-32.5409871949288,-29.0981325243389
13,29,3,172.908340966089,20.1313869555445,92.5593239245078,57.9083121850542,-76.1718181206085
13,30,3,269.989856154198,20.1313869555445,92.5593239245078,-237.984250352767,13.3706870939082
13,31,3,211.718729926837,20.1313869555445,92.5593239245078,50.838018815107,-116.920802487699
14,15,7,467.261769118854,208.452795184716,-51.1146970138759,-258.741523553094,-43.1755900619053
14,16,3,218.220603426326,208.452795184716,-51.1146970138759,-8.31902067309876,-76.2187128172381
14,17,7,513.716305530402,208.452795184716,-51.1146970138759,-298.315448351055,33.0897560244009
14,18,5,336.609566986273,208.452795184716,-51.1146970138759,-118.361016427069,29.5000232700975
14,19,4,300.130811211291,208.452795184716,-51.1146970138759,-83.4097110403182,-121.077410643278
14,20,6,431.03332557067,208.452795184716,-51.1146970138759,-209.430005697617,54.543679271433
14,21,4,301.033560794846,208.452795184716,-51.1146970138759,-92.21706148293,-65.9080068626416
14,22,5,313.856991742684,208.452795184716,-51.1146970138759,-80.6265180296065,71.1119855775422
14,23,7,542.431611248409,208.452795184716,-51.1146970138759,-332.266434720325,-8.04768768603513
14,24,2,144.407215366388,208.452795184716,-51.1146970138759,115.535226676204,59.428368405626
14,25,2,124.413737415672,208.452795184716,-51.1146970138759,85.1414481861289,-34.5892693604124
14,26,1,62.8353411277374,208.452795184716,-51.1146970138759,161.521514915656,-92.8966910656931
14,27,1,67.838061624199,208.452795184716,-51.1146970138759,145.359689371403,-26.189557019109
14,28,3,241.997380683282,208.452795184716,-51.1146970138759,-32.5409871949288,-29.0981325243389
14,29,3,152.615532236378,208.452795184716,-51.1146970138759,57.9083121850542,-76.1718181206085
14,30,6,451.070283206248,208.452795184716,-51.1146970138759,-237.984250352767,13.3706870939082
14,31,2,170.800647679316,208.452795184716,-51.1146970138759,50.838018815107,-116.920802487699
15,16,4,252.59310740815,-258.741523553094,-43.1755900619053,-8.31902067309876,-76.2187128172381
15,17,4,85.9214672685396,-258.741523553094,-43.1755900619053,-298.315448351055,33.0897560244009
15,18,2,158.0772961375,-258.741523553094,-43.1755900619053,-118.361016427069,29.5000232700975
15,19,5,191.85916222299,-258.741523553094,-43.1755900619053,-83.4097110403182,-121.077410643278
15,20,3,109.456299006738,-258.741523553094,-43.1755900619053,-209.430005697617,54.543679271433
15,21,4,168.068912179974,-258.741523553094,-43.1755900619053,-92.21706148293,-65.9080068626416
15,22,4,211.628460132786,-258.741523553094,-43.1755900619053,-80.6265180296065,71.1119855775422
15,23,4,81.4854716343834,-258.741523553094,-43.1755900619053,-332.266434720325,-8.04768768603513
15,24,5,388.085890049369,-258.741523553094,-43.1755900619053,115.535226676204,59.428368405626
15,25,5,343.99014979413,-258.741523553094,-43.1755900619053,85.1414481861289,-34.5892693604124
15,26,6,423.194056418583,-258.741523553094,-43.1755900619053,161.521514915656,-92.8966910656931
15,27,6,404.458051725492,-258.741523553094,-43.1755900619053,145.359689371403,-26.189557019109
15,28,4,226.638164172417,-258.741523553094,-43.1755900619053,-32.5409871949288,-29.0981325243389
15,29,5,318.364366000811,-258.741523553094,-43.1755900619053,57.9083121850542,-76.1718181206085
15,30,3,60.2357522647064,-258.741523553094,-43.1755900619053,-237.984250352767,13.3706870939082
15,31,5,318.241809648937,-258.741523553094,-43.1755900619053,50.838018815107,-116.920802487699
16,17,4,309.913325667806,-8.31902067309876,-76.2187128172381,-298.315448351055,33.0897560244009
16,18,2,152.596500580519,-8.31902067309876,-76.2187128172381,-118.361016427069,29.5000232700975
16,19,3,87.4695064035096,-8.31902067309876,-76.2187128172381,-83.4097110403182,-121.077410643278
16,20,3,239.884204320092,-8.31902067309876,-76.2187128172381,-209.430005697617,54.543679271433
16,21,1,84.529237007146,-8.31902067309876,-76.2187128172381,-92.21706148293,-65.9080068626416
16,22,2,164.117972396246,-8.31902067309876,-76.2187128172381,-80.6265180296065,71.1119855775422
16,23,4,331.042619212881,-8.31902067309876,-76.2187128172381,-332.266434720325,-8.04768768603513
16,24,3,183.684526378093,-8.31902067309876,-76.2187128172381,115.535226676204,59.428368405626
16,25,1,102.312608225535,-8.31902067309876,-76.2187128172381,85.1414481861289,-34.5892693604124
16,26,2,170.657441934218,-8.31902067309876,-76.2187128172381,161.521514915656,-92.8966910656931
16,27,4,161.617023703617,-8.31902067309876,-76.2187128172381,145.359689371403,-26.189557019109
16,28,2,52.9816265258458,-8.31902067309876,-76.2187128172381,-32.5409871949288,-29.0981325243389
16,29,2,66.2273494609074,-8.31902067309876,-76.2187128172381,57.9083121850542,-76.1718181206085
16,30,3,246.520543363538,-8.31902067309876,-76.2187128172381,-237.984250352767,13.3706870939082
16,31,3,71.8067923288,-8.31902067309876,-76.2187128172381,50.838018815107,-116.920802487699
17,18,2,179.990232374793,-298.315448351055,33.0897560244009,-118.361016427069,29.5000232700975
17,19,5,264.484387454933,-298.315448351055,33.0897560244009,-83.4097110403182,-121.077410643278
17,20,1,91.43791739966,-298.315448351055,33.0897560244009,-209.430005697617,54.543679271433
17,21,4,228.641864334339,-298.315448351055,33.0897560244009,-92.21706148293,-65.9080068626416
17,22,4,220.984525079672,-298.315448351055,33.0897560244009,-80.6265180296065,71.1119855775422
17,23,4,53.3381547344458,-298.315448351055,33.0897560244009,-332.266434720325,-8.04768768603513
17,24,5,414.687959461914,-298.315448351055,33.0897560244009,115.535226676204,59.428368405626
17,25,5,389.383669378887,-298.315448351055,33.0897560244009,85.1414481861289,-34.5892693604124
17,26,6,476.783617206731,-298.315448351055,33.0897560244009,161.521514915656,-92.8966910656931
17,27,6,447.617766389977,-298.315448351055,33.0897560244009,145.359689371403,-26.189557019109
17,28,4,272.953105285468,-298.315448351055,33.0897560244009,-32.5409871949288,-29.0981325243389
17,29,5,372.603622037055,-298.315448351055,33.0897560244009,57.9083121850542,-76.1718181206085
17,30,3,63.4720027365932,-298.315448351055,33.0897560244009,-237.984250352767,13.3706870939082
17,31,5,380.014882997053,-298.315448351055,33.0897560244009,50.838018815107,-116.920802487699
18,19,3,154.580585301567,-118.361016427069,29.5000232700975,-83.4097110403182,-121.077410643278
18,20,1,94.4496983196481,-118.361016427069,29.5000232700975,-209.430005697617,54.543679271433
18,21,2,98.9252171790935,-118.361016427069,29.5000232700975,-92.21706148293,-65.9080068626416
18,22,2,56.1733724854069,-118.361016427069,29.5000232700975,-80.6265180296065,71.1119855775422
18,23,2,217.175870145047,-118.361016427069,29.5000232700975,-332.266434720325,-8.04768768603513
18,24,3,235.803219614102,-118.361016427069,29.5000232700975,115.535226676204,59.428368405626
18,25,3,213.355783923298,-118.361016427069,29.5000232700975,85.1414481861289,-34.5892693604124
18,26,4,305.475346028134,-118.361016427069,29.5000232700975,161.521514915656,-92.8966910656931
18,27,4,269.536528173144,-118.361016427069,29.5000232700975,145.359689371403,-26.189557019109
18,28,2,103.91737717973,-118.361016427069,29.5000232700975,-32.5409871949288,-29.0981325243389
18,29,3,205.51743058016,-118.361016427069,29.5000232700975,57.9083121850542,-76.1718181206085
18,30,1,120.705731348296,-118.361016427069,29.5000232700975,-237.984250352767,13.3706870939082
18,31,3,223.75739483306,-118.361016427069,29.5000232700975,50.838018815107,-116.920802487699
19,20,4,216.157076887026,-83.4097110403182,-121.077410643278,-209.430005697617,54.543679271433
19,21,3,55.867992046698,-83.4097110403182,-121.077410643278,-92.21706148293,-65.9080068626416
19,22,3,192.209547585593,-83.4097110403182,-121.077410643278,-80.6265180296065,71.1119855775422
19,23,5,273.322862550022,-83.4097110403182,-121.077410643278,-332.266434720325,-8.04768768603513
19,24,4,268.628785711961,-83.4097110403182,-121.077410643278,115.535226676204,59.428368405626
19,25,4,189.445749118697,-83.4097110403182,-121.077410643278,85.1414481861289,-34.5892693604124
19,26,5,246.547071376252,-83.4097110403182,-121.077410643278,161.521514915656,-92.8966910656931
19,27,3,247.667404658223,-83.4097110403182,-121.077410643278,145.359689371403,-26.189557019109
19,28,1,105.108585134325,-83.4097110403182,-121.077410643278,-32.5409871949288,-29.0981325243389
19,29,4,148.281138140152,-83.4097110403182,-121.077410643278,57.9083121850542,-76.1718181206085
19,30,4,204.864782695328,-83.4097110403182,-121.077410643278,-237.984250352767,13.3706870939082
19,31,2,134.312063355062,-83.4097110403182,-121.077410643278,50.838018815107,-116.920802487699
20,21,3,168.069875301962,-209.430005697617,54.543679271433,-92.21706148293,-65.9080068626416
20,22,3,129.864726578453,-209.430005697617,54.543679271433,-80.6265180296065,71.1119855775422
20,23,3,137.863945658955,-209.430005697617,54.543679271433,-332.266434720325,-8.04768768603513
20,24,4,325.001942209134,-209.430005697617,54.543679271433,115.535226676204,59.428368405626
20,25,4,307.761310068357,-209.430005697617,54.543679271433,85.1414481861289,-34.5892693604124
20,26,5,399.178773797466,-209.430005697617,54.543679271433,161.521514915656,-92.8966910656931
20,27,5,363.859290343276,-209.430005697617,54.543679271433,145.359689371403,-26.189557019109
20,28,3,195.667262328995,-209.430005697617,54.543679271433,-32.5409871949288,-29.0981325243389
20,29,4,297.584135105998,-209.430005697617,54.543679271433,57.9083121850542,-76.1718181206085
20,30,2,50.1054904444281,-209.430005697617,54.543679271433,-237.984250352767,13.3706870939082
20,31,4,311.672124336913,-209.430005697617,54.543679271433,50.838018815107,-116.920802487699
21,22,2,137.509341594858,-92.21706148293,-65.9080068626416,-80.6265180296065,71.1119855775422
21,23,4,246.924114105701,-92.21706148293,-65.9080068626416,-332.266434720325,-8.04768768603513
21,24,3,242.631861470714,-92.21706148293,-65.9080068626416,115.535226676204,59.428368405626
21,25,2,180.10248268906,-92.21706148293,-65.9080068626416,85.1414481861289,-34.5892693604124
21,26,3,255.169853681412,-92.21706148293,-65.9080068626416,161.521514915656,-92.8966910656931
21,27,4,240.873966639143,-92.21706148293,-65.9080068626416,145.359689371403,-26.189557019109
21,28,2,70.115623731296,-92.21706148293,-65.9080068626416,-32.5409871949288,-29.0981325243389
21,29,3,150.475824106369,-92.21706148293,-65.9080068626416,57.9083121850542,-76.1718181206085
21,30,3,165.931264885407,-92.21706148293,-65.9080068626416,-237.984250352767,13.3706870939082
21,31,3,151.878442566948,-92.21706148293,-65.9080068626416,50.838018815107,-116.920802487699
22,23,4,263.797084031094,-80.6265180296065,71.1119855775422,-332.266434720325,-8.04768768603513
22,24,3,196.509381445893,-80.6265180296065,71.1119855775422,115.535226676204,59.428368405626
22,25,3,196.600544044923,-80.6265180296065,71.1119855775422,85.1414481861289,-34.5892693604124
22,26,4,292.462845287269,-80.6265180296065,71.1119855775422,161.521514915656,-92.8966910656931
22,27,4,246.043402933669,-80.6265180296065,71.1119855775422,145.359689371403,-26.189557019109
22,28,2,111.14983601268,-80.6265180296065,71.1119855775422,-32.5409871949288,-29.0981325243389
22,29,3,202.19895651165,-80.6265180296065,71.1119855775422,57.9083121850542,-76.1718181206085
22,30,3,167.617163418498,-80.6265180296065,71.1119855775422,-237.984250352767,13.3706870939082
22,31,3,229.43246029144,-80.6265180296065,71.1119855775422,50.838018815107,-116.920802487699
23,24,5,452.856871533574,-332.266434720325,-8.04768768603513,115.535226676204,59.428368405626
23,25,5,418.250877190025,-332.266434720325,-8.04768768603513,85.1414481861289,-34.5892693604124
23,26,6,501.024842278531,-332.266434720325,-8.04768768603513,161.521514915656,-92.8966910656931
23,27,6,477.970544947892,-332.266434720325,-8.04768768603513,145.359689371403,-26.189557019109
23,28,4,300.463750096729,-332.266434720325,-8.04768768603513,-32.5409871949288,-29.0981325243389
23,29,5,396.077303401929,-332.266434720325,-8.04768768603513,57.9083121850542,-76.1718181206085
23,30,1,96.6844199823959,-332.266434720325,-8.04768768603513,-237.984250352767,13.3706870939082
23,31,5,398.274249036137,-332.266434720325,-8.04768768603513,50.838018815107,-116.920802487699
24,25,4,98.8083902409595,115.535226676204,59.428368405626,85.1414481861289,-34.5892693604124
24,26,3,159.115248951767,115.535226676204,59.428368405626,161.521514915656,-92.8966910656931
24,27,1,90.6638170886977,115.535226676204,59.428368405626,145.359689371403,-26.189557019109
24,28,3,172.521031997007,115.535226676204,59.428368405626,-32.5409871949288,-29.0981325243389
24,29,4,147.337272472786,115.535226676204,59.428368405626,57.9083121850542,-76.1718181206085
24,30,4,356.507125660412,115.535226676204,59.428368405626,-237.984250352767,13.3706870939082
24,31,2,187.842377486512,115.535226676204,59.428368405626,50.838018815107,-116.920802487699
25,26,1,96.091987280545,85.1414481861289,-34.5892693604124,161.521514915656,-92.8966910656931
25,27,3,60.8012478396986,85.1414481861289,-34.5892693604124,145.359689371403,-26.189557019109
25,28,3,117.810475684335,85.1414481861289,-34.5892693604124,-32.5409871949288,-29.0981325243389
25,29,1,49.7066600954754,85.1414481861289,-34.5892693604124,57.9083121850542,-76.1718181206085
25,30,4,326.665539167127,85.1414481861289,-34.5892693604124,-237.984250352767,13.3706870939082
25,31,4,89.1919649615494,85.1414481861289,-34.5892693604124,50.838018815107,-116.920802487699
26,27,2,68.6370624198894,161.521514915656,-92.8966910656931,145.359689371403,-26.189557019109
26,28,4,204.280470915296,161.521514915656,-92.8966910656931,-32.5409871949288,-29.0981325243389
26,29,2,104.954357485156,161.521514915656,-92.8966910656931,57.9083121850542,-76.1718181206085
26,30,5,413.397644095396,161.521514915656,-92.8966910656931,-237.984250352767,13.3706870939082
26,31,3,113.260735644164,161.521514915656,-92.8966910656931,50.838018815107,-116.920802487699
27,28,2,177.92445176037,145.359689371403,-26.189557019109,-32.5409871949288,-29.0981325243389
27,29,4,100.727204848578,145.359689371403,-26.189557019109,57.9083121850542,-76.1718181206085
27,30,5,385.379798429458,145.359689371403,-26.189557019109,-237.984250352767,13.3706870939082
27,31,1,131.021010181705,145.359689371403,-26.189557019109,50.838018815107,-116.920802487699
28,29,3,101.965717934736,-32.5409871949288,-29.0981325243389,57.9083121850542,-76.1718181206085
28,30,3,209.786879991834,-32.5409871949288,-29.0981325243389,-237.984250352767,13.3706870939082
28,31,1,121.098637493223,-32.5409871949288,-29.0981325243389,50.838018815107,-116.920802487699
29,30,4,309.144414158319,57.9083121850542,-76.1718181206085,-237.984250352767,13.3706870939082
29,31,4,41.3578139568152,57.9083121850542,-76.1718181206085,50.838018815107,-116.920802487699
30,31,4,316.850399123426,-237.984250352767,13.3706870939082,50.838018815107,-116.920802487699


==> pics/smallExample/grafo1018532.dot-0_s-PivotMDS+Stress-init-distances.csv <==
node1,node2,pathDistance,euclidDistance,x1,y1,x2,y2
0,1,6,1230.45205105139,693.308749496944,-473.818232096281,406.771395752518,722.80559970957
0,2,6,1130.0518769862,693.308749496944,-473.818232096281,75.6862791399373,472.521943945163
0,3,5,1033.33060262134,693.308749496944,-473.818232096281,409.642423415583,519.814270271315
0,4,7,1268.04664884183,693.308749496944,-473.818232096281,174.128779689472,683.071763793437
0,5,6,1247.29203182802,693.308749496944,-473.818232096281,-404.090942419171,119.015074022811
0,6,4,729.639530526877,693.308749496944,-473.818232096281,78.9671900977735,-80.1708100261285
0,7,4,914.300945430917,693.308749496944,-473.818232096281,-60.624932265874,43.4150057369334
0,8,6,1239.37429907505,693.308749496944,-473.818232096281,-503.842633061849,-153.073441888644
0,9,3,771.945358744606,693.308749496944,-473.818232096281,178.277331078467,101.196789385063
0,10,5,894.859320477154,693.308749496944,-473.818232096281,-201.011503614203,-442.762019834519
0,11,4,895.478344273505,693.308749496944,-473.818232096281,291.564586060749,326.483643577999
0,12,4,633.427067295209,693.308749496944,-473.818232096281,59.9148060821955,-480.296042507516
0,13,5,943.667383787711,693.308749496944,-473.818232096281,67.4312125230655,232.429203252163
0,14,2,293.74833655252,693.308749496944,-473.818232096281,685.349383682607,-180.177748301546
0,15,7,1462.08192875788,693.308749496944,-473.818232096281,-743.120305966936,-201.136852058115
0,16,3,670.484139527752,693.308749496944,-473.818232096281,78.1092697980781,-207.212565358841
0,17,7,1548.00516961529,693.308749496944,-473.818232096281,-756.300258077897,69.2781960944545
0,18,5,1122.00544497165,693.308749496944,-473.818232096281,-320.09947137837,7.74172928793001
0,19,6,857.023694416024,693.308749496944,-473.818232096281,-154.892792774892,-351.165239967392
0,20,6,1335.63399235131,693.308749496944,-473.818232096281,-518.70204247931,87.3840502025188
0,21,4,854.159987581516,693.308749496944,-473.818232096281,-106.312442571575,-173.493019068508
0,22,5,1084.50375930499,693.308749496944,-473.818232096281,-204.423181512555,134.643585927343
0,23,7,1580.47382472888,693.308749496944,-473.818232096281,-815.006325977759,-1.71321862059369
0,24,4,689.385312112998,693.308749496944,-473.818232096281,353.497644964332,125.998841513217
0,25,2,498.996476520351,693.308749496944,-473.818232096281,339.135891546382,-122.30853056465
0,26,1,224.447375742451,693.308749496944,-473.818232096281,537.1388003378,-312.611621011923
0,27,3,426.176817683561,693.308749496944,-473.818232096281,486.101636183159,-101.404628527539
0,28,5,782.318309871944,693.308749496944,-473.818232096281,2.55152630798835,-106.56301215628
0,29,3,490.87963300448,693.308749496944,-473.818232096281,261.732906111225,-239.927006299934
0,30,6,1355.69385115268,693.308749496944,-473.818232096281,-573.292019412667,9.53289312301183
0,31,4,476.988092365717,693.308749496944,-473.818232096281,253.091449322328,-290.170828396534
1,2,2,415.041278411151,406.771395752518,722.80559970957,75.6862791399373,472.521943945163
1,3,1,203.011631752844,406.771395752518,722.80559970957,409.642423415583,519.814270271315
1,4,1,236.011365245974,406.771395752518,722.80559970957,174.128779689472,683.071763793437
1,5,6,1010.97019262407,406.771395752518,722.80559970957,-404.090942419171,119.015074022811
1,6,5,867.310043661994,406.771395752518,722.80559970957,78.9671900977735,-80.1708100261285
1,7,4,824.639864803763,406.771395752518,722.80559970957,-60.624932265874,43.4150057369334
1,8,6,1263.48011657665,406.771395752518,722.80559970957,-503.842633061849,-153.073441888644
1,9,3,662.274150684079,406.771395752518,722.80559970957,178.277331078467,101.196789385063
1,10,6,1314.51433179418,406.771395752518,722.80559970957,-201.011503614203,-442.762019834519
1,11,2,412.727151894942,406.771395752518,722.80559970957,291.564586060749,326.483643577999
1,12,6,1252.10345231661,406.771395752518,722.80559970957,59.9148060821955,-480.296042507516
1,13,3,596.339475598212,406.771395752518,722.80559970957,67.4312125230655,232.429203252163
1,14,6,944.978635813816,406.771395752518,722.80559970957,685.349383682607,-180.177748301546
1,15,7,1475.10019316036,406.771395752518,722.80559970957,-743.120305966936,-201.136852058115
1,16,5,986.383586843428,406.771395752518,722.80559970957,78.1092697980781,-207.212565358841
1,17,7,1334.10409609585,406.771395752518,722.80559970957,-756.300258077897,69.2781960944545
1,18,5,1019.63601165611,406.771395752518,722.80559970957,-320.09947137837,7.74172928793001
1,19,6,1211.97360744803,406.771395752518,722.80559970957,-154.892792774892,-351.165239967392
1,20,6,1122.6137494484,406.771395752518,722.80559970957,-518.70204247931,87.3840502025188
1,21,5,1032.76630423967,406.771395752518,722.80559970957,-106.312442571575,-173.493019068508
1,22,5,848.22954778444,406.771395752518,722.80559970957,-204.423181512555,134.643585927343
1,23,7,1420.44652114431,406.771395752518,722.80559970957,-815.006325977759,-1.71321862059369
1,24,4,599.179771981566,406.771395752518,722.80559970957,353.497644964332,125.998841513217
1,25,4,847.816285888853,406.771395752518,722.80559970957,339.135891546382,-122.30853056465
1,26,5,1043.59210477318,406.771395752518,722.80559970957,537.1388003378,-312.611621011923
1,27,5,828.019195053745,406.771395752518,722.80559970957,486.101636183159,-101.404628527539
1,28,5,922.629935132195,406.771395752518,722.80559970957,2.55152630798835,-106.56301215628
1,29,5,973.59654588093,406.771395752518,722.80559970957,261.732906111225,-239.927006299934
1,30,6,1212.13953475108,406.771395752518,722.80559970957,-573.292019412667,9.53289312301183
1,31,6,1024.56760139748,406.771395752518,722.80559970957,253.091449322328,-290.170828396534
2,3,3,337.288111899597,75.6862791399373,472.521943945163,409.642423415583,519.814270271315
2,4,1,232.426660589067,75.6862791399373,472.521943945163,174.128779689472,683.071763793437
2,5,4,595.947388121868,75.6862791399373,472.521943945163,-404.090942419171,119.015074022811
2,6,3,552.702492005495,75.6862791399373,472.521943945163,78.9671900977735,-80.1708100261285
2,7,2,450.237171692166,75.6862791399373,472.521943945163,-60.624932265874,43.4150057369334
2,8,4,852.7739130944,75.6862791399373,472.521943945163,-503.842633061849,-153.073441888644
2,9,3,385.236673159418,75.6862791399373,472.521943945163,178.277331078467,101.196789385063
2,10,4,956.193702830814,75.6862791399373,472.521943945163,-201.011503614203,-442.762019834519
2,11,4,260.635048627629,75.6862791399373,472.521943945163,291.564586060749,326.483643577999
2,12,4,952.948505780952,75.6862791399373,472.521943945163,59.9148060821955,-480.296042507516
2,13,1,240.234615029402,75.6862791399373,472.521943945163,67.4312125230655,232.429203252163
2,14,4,893.143879394331,75.6862791399373,472.521943945163,685.349383682607,-180.177748301546
2,15,5,1060.31146237649,75.6862791399373,472.521943945163,-743.120305966936,-201.136852058115
2,16,3,679.738827802624,75.6862791399373,472.521943945163,78.1092697980781,-207.212565358841
2,17,5,924.557796080055,75.6862791399373,472.521943945163,-756.300258077897,69.2781960944545
2,18,3,610.464583944199,75.6862791399373,472.521943945163,-320.09947137837,7.74172928793001
2,19,4,855.352141136562,75.6862791399373,472.521943945163,-154.892792774892,-351.165239967392
2,20,4,708.257491364452,75.6862791399373,472.521943945163,-518.70204247931,87.3840502025188
2,21,3,671.162325478851,75.6862791399373,472.521943945163,-106.312442571575,-173.493019068508
2,22,3,438.888476453698,75.6862791399373,472.521943945163,-204.423181512555,134.643585927343
2,23,5,1009.07497552219,75.6862791399373,472.521943945163,-815.006325977759,-1.71321862059369
2,24,2,444.136708120683,75.6862791399373,472.521943945163,353.497644964332,125.998841513217
2,25,4,650.560521152856,75.6862791399373,472.521943945163,339.135891546382,-122.30853056465
2,26,5,910.699261085726,75.6862791399373,472.521943945163,537.1388003378,-312.611621011923
2,27,3,705.572445527162,75.6862791399373,472.521943945163,486.101636183159,-101.404628527539
2,28,3,583.684913677577,75.6862791399373,472.521943945163,2.55152630798835,-106.56301215628
2,29,4,736.340175538952,75.6862791399373,472.521943945163,261.732906111225,-239.927006299934
2,30,4,797.202416688152,75.6862791399373,472.521943945163,-573.292019412667,9.53289312301183
2,31,4,783.053548226242,75.6862791399373,472.521943945163,253.091449322328,-290.170828396534
3,4,2,286.565325139445,409.642423415583,519.814270271315,174.128779689472,683.071763793437
3,5,5,907.084332565724,409.642423415583,519.814270271315,-404.090942419171,119.015074022811
3,6,4,685.075329076531,409.642423415583,519.814270271315,78.9671900977735,-80.1708100261285
3,7,3,669.408429188436,409.642423415583,519.814270271315,-60.624932265874,43.4150057369334
3,8,5,1134.56283280541,409.642423415583,519.814270271315,-503.842633061849,-153.073441888644
3,9,2,478.299489081594,409.642423415583,519.814270271315,178.277331078467,101.196789385063
3,10,5,1139.9347932539,409.642423415583,519.814270271315,-201.011503614203,-442.762019834519
3,11,1,226.537208625923,409.642423415583,519.814270271315,291.564586060749,326.483643577999
3,12,5,1059.49518359087,409.642423415583,519.814270271315,59.9148060821955,-480.296042507516
3,13,4,446.876593262754,409.642423415583,519.814270271315,67.4312125230655,232.429203252163
3,14,5,752.33181110823,409.642423415583,519.814270271315,685.349383682607,-180.177748301546
3,15,6,1359.64422958416,409.642423415583,519.814270271315,-743.120305966936,-201.136852058115
3,16,4,799.050844235813,409.642423415583,519.814270271315,78.1092697980781,-207.212565358841
3,17,6,1249.96203568865,409.642423415583,519.814270271315,-756.300258077897,69.2781960944545
3,18,4,891.482764974539,409.642423415583,519.814270271315,-320.09947137837,7.74172928793001
3,19,5,1037.93319514065,409.642423415583,519.814270271315,-154.892792774892,-351.165239967392
3,20,5,1024.11881272947,409.642423415583,519.814270271315,-518.70204247931,87.3840502025188
3,21,4,864.224751547628,409.642423415583,519.814270271315,-106.312442571575,-173.493019068508
3,22,4,724.867590138891,409.642423415583,519.814270271315,-204.423181512555,134.643585927343
3,23,6,1331.07305624469,409.642423415583,519.814270271315,-815.006325977759,-1.71321862059369
3,24,5,397.797471177563,409.642423415583,519.814270271315,353.497644964332,125.998841513217
3,25,3,645.982091384619,409.642423415583,519.814270271315,339.135891546382,-122.30853056465
3,26,4,842.133119291116,409.642423415583,519.814270271315,537.1388003378,-312.611621011923
3,27,6,625.906487777446,409.642423415583,519.814270271315,486.101636183159,-101.404628527539
3,28,4,747.041831793404,409.642423415583,519.814270271315,2.55152630798835,-106.56301215628
3,29,4,774.00518902351,409.642423415583,519.814270271315,261.732906111225,-239.927006299934
3,30,5,1107.49591546084,409.642423415583,519.814270271315,-573.292019412667,9.53289312301183
3,31,5,824.975192083684,409.642423415583,519.814270271315,253.091449322328,-290.170828396534
4,5,5,807.773480816492,174.128779689472,683.071763793437,-404.090942419171,119.015074022811
4,6,4,769.152101098563,174.128779689472,683.071763793437,78.9671900977735,-80.1708100261285
4,7,3,681.373666503314,174.128779689472,683.071763793437,-60.624932265874,43.4150057369334
4,8,5,1076.46831885251,174.128779689472,683.071763793437,-503.842633061849,-153.073441888644
4,9,4,581.889763031945,174.128779689472,683.071763793437,178.277331078467,101.196789385063
4,10,5,1186.68948782535,174.128779689472,683.071763793437,-201.011503614203,-442.762019834519
4,11,3,375.428097106293,174.128779689472,683.071763793437,291.564586060749,326.483643577999
4,12,5,1168.96085670336,174.128779689472,683.071763793437,59.9148060821955,-480.296042507516
4,13,2,463.101595992094,174.128779689472,683.071763793437,67.4312125230655,232.429203252163
4,14,5,1003.26777386664,174.128779689472,683.071763793437,685.349383682607,-180.177748301546
4,15,6,1274.03718999236,174.128779689472,683.071763793437,-743.120305966936,-201.136852058115
4,16,4,895.447336817696,174.128779689472,683.071763793437,78.1092697980781,-207.212565358841
4,17,6,1114.64825755453,174.128779689472,683.071763793437,-756.300258077897,69.2781960944545
4,18,4,836.858542203392,174.128779689472,683.071763793437,-320.09947137837,7.74172928793001
4,19,5,1085.31164883415,174.128779689472,683.071763793437,-154.892792774892,-351.165239967392
4,20,5,913.705860914904,174.128779689472,683.071763793437,-518.70204247931,87.3840502025188
4,21,4,901.304890912393,174.128779689472,683.071763793437,-106.312442571575,-173.493019068508
4,22,4,666.389565950296,174.128779689472,683.071763793437,-204.423181512555,134.643585927343
4,23,6,1203.04560570375,174.128779689472,683.071763793437,-815.006325977759,-1.71321862059369
4,24,3,585.237926460525,174.128779689472,683.071763793437,353.497644964332,125.998841513217
4,25,5,822.109947332884,174.128779689472,683.071763793437,339.135891546382,-122.30853056465
4,26,6,1059.79322410957,174.128779689472,683.071763793437,537.1388003378,-312.611621011923
4,27,4,844.233541917025,174.128779689472,683.071763793437,486.101636183159,-101.404628527539
4,28,4,808.060538120191,174.128779689472,683.071763793437,2.55152630798835,-106.56301215628
4,29,5,927.146812840336,174.128779689472,683.071763793437,261.732906111225,-239.927006299934
4,30,5,1006.12745774801,174.128779689472,683.071763793437,-573.292019412667,9.53289312301183
4,31,5,976.44060057343,174.128779689472,683.071763793437,253.091449322328,-290.170828396534
5,6,3,522.513325949794,-404.090942419171,119.015074022811,78.9671900977735,-80.1708100261285
5,7,2,351.687745671433,-404.090942419171,119.015074022811,-60.624932265874,43.4150057369334
5,8,2,289.797446981457,-404.090942419171,119.015074022811,-503.842633061849,-153.073441888644
5,9,3,582.640796069115,-404.090942419171,119.015074022811,178.277331078467,101.196789385063
5,10,4,597.356477865712,-404.090942419171,119.015074022811,-201.011503614203,-442.762019834519
5,11,4,725.93375845042,-404.090942419171,119.015074022811,291.564586060749,326.483643577999
5,12,4,757.941388920767,-404.090942419171,119.015074022811,59.9148060821955,-480.296042507516
5,13,3,484.970006608886,-404.090942419171,119.015074022811,67.4312125230655,232.429203252163
5,14,6,1129.77722098968,-404.090942419171,119.015074022811,685.349383682607,-180.177748301546
5,15,3,466.302653993014,-404.090942419171,119.015074022811,-743.120305966936,-201.136852058115
5,16,3,582.186840592336,-404.090942419171,119.015074022811,78.1092697980781,-207.212565358841
5,17,3,355.703751825656,-404.090942419171,119.015074022811,-756.300258077897,69.2781960944545
5,18,1,139.414218988184,-404.090942419171,119.015074022811,-320.09947137837,7.74172928793001
5,19,4,532.136491372335,-404.090942419171,119.015074022811,-154.892792774892,-351.165239967392
5,20,2,118.8958616812,-404.090942419171,119.015074022811,-518.70204247931,87.3840502025188
5,21,3,417.412289583578,-404.090942419171,119.015074022811,-106.312442571575,-173.493019068508
5,22,1,200.278468962123,-404.090942419171,119.015074022811,-204.423181512555,134.643585927343
5,23,3,428.283519516795,-404.090942419171,119.015074022811,-815.006325977759,-1.71321862059369
5,24,4,757.620776340045,-404.090942419171,119.015074022811,353.497644964332,125.998841513217
5,25,4,781.42383432907,-404.090942419171,119.015074022811,339.135891546382,-122.30853056465
5,26,5,1035.47816612276,-404.090942419171,119.015074022811,537.1388003378,-312.611621011923
5,27,5,917.075608808266,-404.090942419171,119.015074022811,486.101636183159,-101.404628527539
5,28,3,465.019967675304,-404.090942419171,119.015074022811,2.55152630798835,-106.56301215628
5,29,4,756.413124091754,-404.090942419171,119.015074022811,261.732906111225,-239.927006299934
5,30,2,201.532509512325,-404.090942419171,119.015074022811,-573.292019412667,9.53289312301183
5,31,4,774.158768440823,-404.090942419171,119.015074022811,253.091449322328,-290.170828396534
6,7,1,186.438768725308,78.9671900977735,-80.1708100261285,-60.624932265874,43.4150057369334
6,8,3,587.351754661406,78.9671900977735,-80.1708100261285,-503.842633061849,-153.073441888644
6,9,2,206.776957656756,78.9671900977735,-80.1708100261285,178.277331078467,101.196789385063
6,10,3,458.105287420891,78.9671900977735,-80.1708100261285,-201.011503614203,-442.762019834519
6,11,3,458.874162931745,78.9671900977735,-80.1708100261285,291.564586060749,326.483643577999
6,12,3,400.578575319451,78.9671900977735,-80.1708100261285,59.9148060821955,-480.296042507516
6,13,2,312.812798779386,78.9671900977735,-80.1708100261285,67.4312125230655,232.429203252163
6,14,4,614.573634644359,78.9671900977735,-80.1708100261285,685.349383682607,-180.177748301546
6,15,4,830.939609424673,78.9671900977735,-80.1708100261285,-743.120305966936,-201.136852058115
6,16,2,127.044652092315,78.9671900977735,-80.1708100261285,78.1092697980781,-207.212565358841
6,17,4,848.532094509293,78.9671900977735,-80.1708100261285,-756.300258077897,69.2781960944545
6,18,2,408.635307909585,78.9671900977735,-80.1708100261285,-320.09947137837,7.74172928793001
6,19,3,357.950377354731,78.9671900977735,-80.1708100261285,-154.892792774892,-351.165239967392
6,20,3,620.711803299665,78.9671900977735,-80.1708100261285,-518.70204247931,87.3840502025188
6,21,2,207.454999897901,78.9671900977735,-80.1708100261285,-106.312442571575,-173.493019068508
6,22,2,355.605578457784,78.9671900977735,-80.1708100261285,-204.423181512555,134.643585927343
6,23,4,897.409739803178,78.9671900977735,-80.1708100261285,-815.006325977759,-1.71321862059369
6,24,3,343.326223678144,78.9671900977735,-80.1708100261285,353.497644964332,125.998841513217
6,25,2,263.558989043511,78.9671900977735,-80.1708100261285,339.135891546382,-122.30853056465
6,26,3,513.760600904422,78.9671900977735,-80.1708100261285,537.1388003378,-312.611621011923
6,27,4,407.68778769716,78.9671900977735,-80.1708100261285,486.101636183159,-101.404628527539
6,28,2,80.8449256645847,78.9671900977735,-80.1708100261285,2.55152630798835,-106.56301215628
6,29,1,242.745441147273,78.9671900977735,-80.1708100261285,261.732906111225,-239.927006299934
6,30,3,658.398686777133,78.9671900977735,-80.1708100261285,-573.292019412667,9.53289312301183
6,31,3,272.798946783287,78.9671900977735,-80.1708100261285,253.091449322328,-290.170828396534
7,8,2,484.819183148914,-60.624932265874,43.4150057369334,-503.842633061849,-153.073441888644
7,9,1,245.79061404498,-60.624932265874,43.4150057369334,178.277331078467,101.196789385063
7,10,2,506.040007912857,-60.624932265874,43.4150057369334,-201.011503614203,-442.762019834519
7,11,2,451.846556419693,-60.624932265874,43.4150057369334,291.564586060749,326.483643577999
7,12,2,537.404029175741,-60.624932265874,43.4150057369334,59.9148060821955,-480.296042507516
7,13,1,228.30843847859,-60.624932265874,43.4150057369334,67.4312125230655,232.429203252163
7,14,4,778.762736469405,-60.624932265874,43.4150057369334,685.349383682607,-180.177748301546
7,15,3,724.986583513351,-60.624932265874,43.4150057369334,-743.120305966936,-201.136852058115
7,16,1,286.463537323145,-60.624932265874,43.4150057369334,78.1092697980781,-207.212565358841
7,17,3,696.155919000287,-60.624932265874,43.4150057369334,-756.300258077897,69.2781960944545
7,18,1,261.915289932164,-60.624932265874,43.4150057369334,-320.09947137837,7.74172928793001
7,19,2,405.684606344675,-60.624932265874,43.4150057369334,-154.892792774892,-351.165239967392
7,20,2,460.182480949361,-60.624932265874,43.4150057369334,-518.70204247931,87.3840502025188
7,21,1,221.667408120661,-60.624932265874,43.4150057369334,-106.312442571575,-173.493019068508
7,22,1,170.295596918912,-60.624932265874,43.4150057369334,-204.423181512555,134.643585927343
7,23,3,755.730007219741,-60.624932265874,43.4150057369334,-815.006325977759,-1.71321862059369
7,24,2,422.27668524714,-60.624932265874,43.4150057369334,353.497644964332,125.998841513217
7,25,2,432.750513274515,-60.624932265874,43.4150057369334,339.135891546382,-122.30853056465
7,26,3,695.756019715565,-60.624932265874,43.4150057369334,537.1388003378,-312.611621011923
7,27,3,565.581706843981,-60.624932265874,43.4150057369334,486.101636183159,-101.404628527539
7,28,1,162.741115791652,-60.624932265874,43.4150057369334,2.55152630798835,-106.56301215628
7,29,2,429.182096257819,-60.624932265874,43.4150057369334,261.732906111225,-239.927006299934
7,30,2,513.785499794185,-60.624932265874,43.4150057369334,-573.292019412667,9.53289312301183
7,31,2,457.927370672813,-60.624932265874,43.4150057369334,253.091449322328,-290.170828396534
8,9,3,727.970463680204,-503.842633061849,-153.073441888644,178.277331078467,101.196789385063
8,10,4,419.077755499908,-503.842633061849,-153.073441888644,-201.011503614203,-442.762019834519
8,11,4,928.78826567394,-503.842633061849,-153.073441888644,291.564586060749,326.483643577999
8,12,4,651.84130012299,-503.842633061849,-153.073441888644,59.9148060821955,-480.296042507516
8,13,3,689.17784066229,-503.842633061849,-153.073441888644,67.4312125230655,232.429203252163
8,14,6,1189.5008600732,-503.842633061849,-153.073441888644,685.349383682607,-180.177748301546
8,15,1,244.057157543049,-503.842633061849,-153.073441888644,-743.120305966936,-201.136852058115
8,16,3,584.464765347246,-503.842633061849,-153.073441888644,78.1092697980781,-207.212565358841
8,17,3,336.415075973878,-503.842633061849,-153.073441888644,-756.300258077897,69.2781960944545
8,18,1,244.178354376451,-503.842633061849,-153.073441888644,-320.09947137837,7.74172928793001
8,19,4,401.255967559817,-503.842633061849,-153.073441888644,-154.892792774892,-351.165239967392
8,20,2,240.916183663546,-503.842633061849,-153.073441888644,-518.70204247931,87.3840502025188
8,21,3,398.054282081525,-503.842633061849,-153.073441888644,-106.312442571575,-173.493019068508
8,22,3,415.250642457475,-503.842633061849,-153.073441888644,-204.423181512555,134.643585927343
8,23,3,346.024220217054,-503.842633061849,-153.073441888644,-815.006325977759,-1.71321862059369
8,24,4,901.617264524775,-503.842633061849,-153.073441888644,353.497644964332,125.998841513217
8,25,4,843.539728003041,-503.842633061849,-153.073441888644,339.135891546382,-122.30853056465
8,26,5,1053.13568702269,-503.842633061849,-153.073441888644,537.1388003378,-312.611621011923
8,27,5,991.291744384659,-503.842633061849,-153.073441888644,486.101636183159,-101.404628527539
8,28,3,508.525579216792,-503.842633061849,-153.073441888644,2.55152630798835,-106.56301215628
8,29,4,770.486500745528,-503.842633061849,-153.073441888644,261.732906111225,-239.927006299934
8,30,2,176.816394744458,-503.842633061849,-153.073441888644,-573.292019412667,9.53289312301183
8,31,4,769.249568386015,-503.842633061849,-153.073441888644,253.091449322328,-290.170828396534
9,10,3,663.13739620844,178.277331078467,101.196789385063,-201.011503614203,-442.762019834519
9,11,1,252.16694631448,178.277331078467,101.196789385063,291.564586060749,326.483643577999
9,12,3,593.416886232558,178.277331078467,101.196789385063,59.9148060821955,-480.296042507516
9,13,2,171.781280843357,178.277331078467,101.196789385063,67.4312125230655,232.429203252163
9,14,3,579.908352233806,178.277331078467,101.196789385063,685.349383682607,-180.177748301546
9,15,4,969.731527950466,178.277331078467,101.196789385063,-743.120305966936,-201.136852058115
9,16,2,324.268362000093,178.277331078467,101.196789385063,78.1092697980781,-207.212565358841
9,17,4,935.122487565653,178.277331078467,101.196789385063,-756.300258077897,69.2781960944545
9,18,2,507.063393950757,178.277331078467,101.196789385063,-320.09947137837,7.74172928793001
9,19,3,561.812902155455,178.277331078467,101.196789385063,-154.892792774892,-351.165239967392
9,20,3,697.116230573293,178.277331078467,101.196789385063,-518.70204247931,87.3840502025188
9,21,2,395.532337659567,178.277331078467,101.196789385063,-106.312442571575,-173.493019068508
9,22,2,384.159303592106,178.277331078467,101.196789385063,-204.423181512555,134.643585927343
9,23,4,998.60046721535,178.277331078467,101.196789385063,-815.006325977759,-1.71321862059369
9,24,3,176.966946597461,178.277331078467,101.196789385063,353.497644964332,125.998841513217
9,25,1,275.372664804685,178.277331078467,101.196789385063,339.135891546382,-122.30853056465
9,26,2,547.73986036644,178.277331078467,101.196789385063,537.1388003378,-312.611621011923
9,27,4,368.514772232245,178.277331078467,101.196789385063,486.101636183159,-101.404628527539
9,28,2,272.109708754999,178.277331078467,101.196789385063,2.55152630798835,-106.56301215628
9,29,2,351.184106967539,178.277331078467,101.196789385063,261.732906111225,-239.927006299934
9,30,3,757.138533212784,178.277331078467,101.196789385063,-573.292019412667,9.53289312301183
9,31,3,398.45421887169,178.277331078467,101.196789385063,253.091449322328,-290.170828396534
10,11,4,913.438610306369,-201.011503614203,-442.762019834519,291.564586060749,326.483643577999
10,12,3,263.612105089652,-201.011503614203,-442.762019834519,59.9148060821955,-480.296042507516
10,13,3,726.598017875389,-201.011503614203,-442.762019834519,67.4312125230655,232.429203252163
10,14,5,924.438273864779,-201.011503614203,-442.762019834519,685.349383682607,-180.177748301546
10,15,5,593.518892109838,-201.011503614203,-442.762019834519,-743.120305966936,-201.136852058115
10,16,2,365.228629291379,-201.011503614203,-442.762019834519,78.1092697980781,-207.212565358841
10,17,5,755.334881732885,-201.011503614203,-442.762019834519,-756.300258077897,69.2781960944545
10,18,3,465.978081072041,-201.011503614203,-442.762019834519,-320.09947137837,7.74172928793001
10,19,4,102.551965224986,-201.011503614203,-442.762019834519,-154.892792774892,-351.165239967392
10,20,4,618.047032239552,-201.011503614203,-442.762019834519,-518.70204247931,87.3840502025188
10,21,1,285.435994464401,-201.011503614203,-442.762019834519,-106.312442571575,-173.493019068508
10,22,3,577.415684850442,-201.011503614203,-442.762019834519,-204.423181512555,134.643585927343
10,23,5,755.985242542138,-201.011503614203,-442.762019834519,-815.006325977759,-1.71321862059369
10,24,4,794.335768588014,-201.011503614203,-442.762019834519,353.497644964332,125.998841513217
10,25,3,628.052264771013,-201.011503614203,-442.762019834519,339.135891546382,-122.30853056465
10,26,4,749.536521817393,-201.011503614203,-442.762019834519,537.1388003378,-312.611621011923
10,27,5,767.234863312465,-201.011503614203,-442.762019834519,486.101636183159,-101.404628527539
10,28,3,393.023765076536,-201.011503614203,-442.762019834519,2.55152630798835,-106.56301215628
10,29,4,505.246901472646,-201.011503614203,-442.762019834519,261.732906111225,-239.927006299934
10,30,4,585.801562587905,-201.011503614203,-442.762019834519,-573.292019412667,9.53289312301183
10,31,4,479.054864885162,-201.011503614203,-442.762019834519,253.091449322328,-290.170828396534
11,12,4,839.377794824449,291.564586060749,326.483643577999,59.9148060821955,-480.296042507516
11,13,3,243.067905899542,291.564586060749,326.483643577999,67.4312125230655,232.429203252163
11,14,4,641.694812866214,291.564586060749,326.483643577999,685.349383682607,-180.177748301546
11,15,5,1161.44574268695,291.564586060749,326.483643577999,-743.120305966936,-201.136852058115
11,16,3,574.79980469234,291.564586060749,326.483643577999,78.1092697980781,-207.212565358841
11,17,5,1078.969588912,291.564586060749,326.483643577999,-756.300258077897,69.2781960944545
11,18,3,689.731344139284,291.564586060749,326.483643577999,-320.09947137837,7.74172928793001
11,19,4,811.499969492979,291.564586060749,326.483643577999,-154.892792774892,-351.165239967392
11,20,4,844.808040254113,291.564586060749,326.483643577999,-518.70204247931,87.3840502025188
11,21,3,638.970103451191,291.564586060749,326.483643577999,-106.312442571575,-173.493019068508
11,22,3,531.795518316727,291.564586060749,326.483643577999,-204.423181512555,134.643585927343
11,23,5,1154.21504223725,291.564586060749,326.483643577999,-815.006325977759,-1.71321862059369
11,24,4,209.832932696728,291.564586060749,326.483643577999,353.497644964332,125.998841513217
11,25,2,451.306375622252,291.564586060749,326.483643577999,339.135891546382,-122.30853056465
11,26,3,684.652796634216,291.564586060749,326.483643577999,537.1388003378,-312.611621011923
11,27,5,470.035144724086,291.564586060749,326.483643577999,486.101636183159,-101.404628527539
11,28,3,520.632264415389,291.564586060749,326.483643577999,2.55152630798835,-106.56301215628
11,29,3,567.195692352959,291.564586060749,326.483643577999,261.732906111225,-239.927006299934
11,30,4,921.105165681411,291.564586060749,326.483643577999,-573.292019412667,9.53289312301183
11,31,4,617.853477821953,291.564586060749,326.483643577999,253.091449322328,-290.170828396534
12,13,3,712.764878700529,59.9148060821955,-480.296042507516,67.4312125230655,232.429203252163
12,14,4,693.71420727509,59.9148060821955,-480.296042507516,685.349383682607,-180.177748301546
12,15,5,850.173655670491,59.9148060821955,-480.296042507516,-743.120305966936,-201.136852058115
12,16,1,273.688918302366,59.9148060821955,-480.296042507516,78.1092697980781,-207.212565358841
12,17,5,983.991298079815,59.9148060821955,-480.296042507516,-756.300258077897,69.2781960944545
12,18,3,618.539988822825,59.9148060821955,-480.296042507516,-320.09947137837,7.74172928793001
12,19,4,250.633335155968,59.9148060821955,-480.296042507516,-154.892792774892,-351.165239967392
12,20,4,810.591231816951,59.9148060821955,-480.296042507516,-518.70204247931,87.3840502025188
12,21,2,348.940673161383,59.9148060821955,-480.296042507516,-106.312442571575,-173.493019068508
12,22,3,669.346934186783,59.9148060821955,-480.296042507516,-204.423181512555,134.643585927343
12,23,5,997.260500894652,59.9148060821955,-480.296042507516,-815.006325977759,-1.71321862059369
12,24,4,673.635190348462,59.9148060821955,-480.296042507516,353.497644964332,125.998841513217
12,25,2,454.003825176443,59.9148060821955,-480.296042507516,339.135891546382,-122.30853056465
12,26,3,505.826853681756,59.9148060821955,-480.296042507516,537.1388003378,-312.611621011923
12,27,5,570.257764295458,59.9148060821955,-480.296042507516,486.101636183159,-101.404628527539
12,28,3,378.109671711756,59.9148060821955,-480.296042507516,2.55152630798835,-106.56301215628
12,29,3,313.85955309133,59.9148060821955,-480.296042507516,261.732906111225,-239.927006299934
12,30,4,800.551853432504,59.9148060821955,-480.296042507516,-573.292019412667,9.53289312301183
12,31,4,271.043931004316,59.9148060821955,-480.296042507516,253.091449322328,-290.170828396534
13,14,3,743.012357043675,67.4312125230655,232.429203252163,685.349383682607,-180.177748301546
13,15,4,919.224286256495,67.4312125230655,232.429203252163,-743.120305966936,-201.136852058115
13,16,2,439.771424281502,67.4312125230655,232.429203252163,78.1092697980781,-207.212565358841
13,17,4,839.733164043793,67.4312125230655,232.429203252163,-756.300258077897,69.2781960944545
13,18,2,447.955903992282,67.4312125230655,232.429203252163,-320.09947137837,7.74172928793001
13,19,3,624.508156462724,67.4312125230655,232.429203252163,-154.892792774892,-351.165239967392
13,20,3,603.813124271803,67.4312125230655,232.429203252163,-518.70204247931,87.3840502025188
13,21,2,441.542419546976,67.4312125230655,232.429203252163,-106.312442571575,-173.493019068508
13,22,2,288.90627980726,67.4312125230655,232.429203252163,-204.423181512555,134.643585927343
13,23,4,912.972443765875,67.4312125230655,232.429203252163,-815.006325977759,-1.71321862059369
13,24,1,305.223566700799,67.4312125230655,232.429203252163,353.497644964332,125.998841513217
13,25,3,446.835867401725,67.4312125230655,232.429203252163,339.135891546382,-122.30853056465
13,26,4,719.51005424887,67.4312125230655,232.429203252163,537.1388003378,-312.611621011923
13,27,2,535.471708765684,67.4312125230655,232.429203252163,486.101636183159,-101.404628527539
13,28,2,345.145035877515,67.4312125230655,232.429203252163,2.55152630798835,-106.56301215628
13,29,3,510.757806434372,67.4312125230655,232.429203252163,261.732906111225,-239.927006299934
13,30,3,678.387076093996,67.4312125230655,232.429203252163,-573.292019412667,9.53289312301183
13,31,3,554.599419948829,67.4312125230655,232.429203252163,253.091449322328,-290.170828396534
14,15,7,1428.62344173604,685.349383682607,-180.177748301546,-743.120305966936,-201.136852058115
14,16,3,607.841621842251,685.349383682607,-180.177748301546,78.1092697980781,-207.212565358841
14,17,7,1463.07277938683,685.349383682607,-180.177748301546,-756.300258077897,69.2781960944545
14,18,5,1022.8592914966,685.349383682607,-180.177748301546,-320.09947137837,7.74172928793001
14,19,4,857.463490420562,685.349383682607,-180.177748301546,-154.892792774892,-351.165239967392
14,20,6,1233.42172546995,685.349383682607,-180.177748301546,-518.70204247931,87.3840502025188
14,21,4,791.690048411009,685.349383682607,-180.177748301546,-106.312442571575,-173.493019068508
14,22,5,943.826091109817,685.349383682607,-180.177748301546,-204.423181512555,134.643585927343
14,23,7,1510.93244185989,685.349383682607,-180.177748301546,-815.006325977759,-1.71321862059369
14,24,2,451.519302622756,685.349383682607,-180.177748301546,353.497644964332,125.998841513217
14,25,2,351.016564422023,685.349383682607,-180.177748301546,339.135891546382,-122.30853056465
14,26,1,198.758918432549,685.349383682607,-180.177748301546,537.1388003378,-312.611621011923
14,27,1,214.254216487176,685.349383682607,-180.177748301546,486.101636183159,-101.404628527539
14,28,3,686.754718522638,685.349383682607,-180.177748301546,2.55152630798835,-106.56301215628
14,29,3,427.809413058366,685.349383682607,-180.177748301546,261.732906111225,-239.927006299934
14,30,6,1272.85832245987,685.349383682607,-180.177748301546,-573.292019412667,9.53289312301183
14,31,2,446.032957847509,685.349383682607,-180.177748301546,253.091449322328,-290.170828396534
15,16,4,821.252050471289,-743.120305966936,-201.136852058115,78.1092697980781,-207.212565358841
15,17,4,270.73605117347,-743.120305966936,-201.136852058115,-756.300258077897,69.2781960944545
15,18,2,471.780550935647,-743.120305966936,-201.136852058115,-320.09947137837,7.74172928793001
15,19,5,607.058584038437,-743.120305966936,-201.136852058115,-154.892792774892,-351.165239967392
15,20,3,365.524100475046,-743.120305966936,-201.136852058115,-518.70204247931,87.3840502025188
15,21,4,637.407590466667,-743.120305966936,-201.136852058115,-106.312442571575,-173.493019068508
15,22,4,634.777988299157,-743.120305966936,-201.136852058115,-204.423181512555,134.643585927343
15,23,4,211.98439906375,-743.120305966936,-201.136852058115,-815.006325977759,-1.71321862059369
15,24,5,1144.37261952263,-743.120305966936,-201.136852058115,353.497644964332,125.998841513217
15,25,5,1085.12321020493,-743.120305966936,-201.136852058115,339.135891546382,-122.30853056465
15,26,6,1285.1031100225,-743.120305966936,-201.136852058115,537.1388003378,-312.611621011923
15,27,6,1233.26116434176,-743.120305966936,-201.136852058115,486.101636183159,-101.404628527539
15,28,4,751.645323701292,-743.120305966936,-201.136852058115,2.55152630798835,-106.56301215628
15,29,5,1005.60163777209,-743.120305966936,-201.136852058115,261.732906111225,-239.927006299934
15,30,3,270.598204814148,-743.120305966936,-201.136852058115,-573.292019412667,9.53289312301183
15,31,5,1000.18243851767,-743.120305966936,-201.136852058115,253.091449322328,-290.170828396534
16,17,4,879.025825206081,78.1092697980781,-207.212565358841,-756.300258077897,69.2781960944545
16,18,2,452.521325836057,78.1092697980781,-207.212565358841,-320.09947137837,7.74172928793001
16,19,3,273.883795961378,78.1092697980781,-207.212565358841,-154.892792774892,-351.165239967392
16,20,3,665.560597062706,78.1092697980781,-207.212565358841,-518.70204247931,87.3840502025188
16,21,1,187.479000945122,78.1092697980781,-207.212565358841,-106.312442571575,-173.493019068508
16,22,2,443.497704859673,78.1092697980781,-207.212565358841,-204.423181512555,134.643585927343
16,23,4,916.452644127275,78.1092697980781,-207.212565358841,-815.006325977759,-1.71321862059369
16,24,3,432.283007815905,78.1092697980781,-207.212565358841,353.497644964332,125.998841513217
16,25,1,274.487872930054,78.1092697980781,-207.212565358841,339.135891546382,-122.30853056465
16,26,2,470.974596809721,78.1092697980781,-207.212565358841,537.1388003378,-312.611621011923
16,27,4,421.489134527802,78.1092697980781,-207.212565358841,486.101636183159,-101.404628527539
16,28,2,125.854301321764,78.1092697980781,-207.212565358841,2.55152630798835,-106.56301215628
16,29,2,186.515078368884,78.1092697980781,-207.212565358841,261.732906111225,-239.927006299934
16,30,3,686.514554367152,78.1092697980781,-207.212565358841,-573.292019412667,9.53289312301183
16,31,3,193.651327279954,78.1092697980781,-207.212565358841,253.091449322328,-290.170828396534
17,18,2,440.519991673836,-756.300258077897,69.2781960944545,-320.09947137837,7.74172928793001
17,19,5,733.80080556625,-756.300258077897,69.2781960944545,-154.892792774892,-351.165239967392
17,20,1,238.287083176187,-756.300258077897,69.2781960944545,-518.70204247931,87.3840502025188
17,21,4,693.845820927375,-756.300258077897,69.2781960944545,-106.312442571575,-173.493019068508
17,22,4,555.734596571344,-756.300258077897,69.2781960944545,-204.423181512555,134.643585927343
17,23,4,92.1204829096499,-756.300258077897,69.2781960944545,-815.006325977759,-1.71321862059369
17,24,5,1111.24642506226,-756.300258077897,69.2781960944545,353.497644964332,125.998841513217
17,25,5,1112.06377143382,-756.300258077897,69.2781960944545,339.135891546382,-122.30853056465
17,26,6,1348.63799080585,-756.300258077897,69.2781960944545,537.1388003378,-312.611621011923
17,27,6,1254.07140685226,-756.300258077897,69.2781960944545,486.101636183159,-101.404628527539
17,28,4,778.958382190423,-756.300258077897,69.2781960944545,2.55152630798835,-106.56301215628
17,29,5,1063.95459516686,-756.300258077897,69.2781960944545,261.732906111225,-239.927006299934
17,30,3,192.513679115276,-756.300258077897,69.2781960944545,-573.292019412667,9.53289312301183
17,31,5,1071.48272042804,-756.300258077897,69.2781960944545,253.091449322328,-290.170828396534
18,19,3,395.10436499137,-320.09947137837,7.74172928793001,-154.892792774892,-351.165239967392
18,20,1,213.976355068887,-320.09947137837,7.74172928793001,-518.70204247931,87.3840502025188
18,21,2,280.269384160773,-320.09947137837,7.74172928793001,-106.312442571575,-173.493019068508
18,22,2,171.712216384421,-320.09947137837,7.74172928793001,-204.423181512555,134.643585927343
18,23,2,494.997162385213,-320.09947137837,7.74172928793001,-815.006325977759,-1.71321862059369
18,24,3,683.898983576572,-320.09947137837,7.74172928793001,353.497644964332,125.998841513217
18,25,3,671.940721952654,-320.09947137837,7.74172928793001,339.135891546382,-122.30853056465
18,26,4,915.141368064665,-320.09947137837,7.74172928793001,537.1388003378,-312.611621011923
18,27,4,813.55586978266,-320.09947137837,7.74172928793001,486.101636183159,-101.404628527539
18,28,2,342.299927292762,-320.09947137837,7.74172928793001,2.55152630798835,-106.56301215628
18,29,3,632.351736047973,-320.09947137837,7.74172928793001,261.732906111225,-239.927006299934
18,30,1,253.198883583604,-320.09947137837,7.74172928793001,-573.292019412667,9.53289312301183
18,31,3,645.987402044199,-320.09947137837,7.74172928793001,253.091449322328,-290.170828396534
19,20,4,569.809310277592,-154.892792774892,-351.165239967392,-518.70204247931,87.3840502025188
19,21,3,184.194105511059,-154.892792774892,-351.165239967392,-106.312442571575,-173.493019068508
19,22,3,488.327220955094,-154.892792774892,-351.165239967392,-204.423181512555,134.643585927343
19,23,5,746.904673931644,-154.892792774892,-351.165239967392,-815.006325977759,-1.71321862059369
19,24,4,697.241993743861,-154.892792774892,-351.165239967392,353.497644964332,125.998841513217
19,25,4,544.462794294395,-154.892792774892,-351.165239967392,339.135891546382,-122.30853056465
19,26,5,693.104687187047,-154.892792774892,-351.165239967392,537.1388003378,-312.611621011923
19,27,3,687.93475052658,-154.892792774892,-351.165239967392,486.101636183159,-101.404628527539
19,28,1,290.893388480439,-154.892792774892,-351.165239967392,2.55152630798835,-106.56301215628
19,29,4,431.220265759625,-154.892792774892,-351.165239967392,261.732906111225,-239.927006299934
19,30,4,552.413844926058,-154.892792774892,-351.165239967392,-573.292019412667,9.53289312301183
19,31,2,412.518436003191,-154.892792774892,-351.165239967392,253.091449322328,-290.170828396534
20,21,3,487.977486553942,-518.70204247931,87.3840502025188,-106.312442571575,-173.493019068508
20,22,3,317.812312800318,-518.70204247931,87.3840502025188,-204.423181512555,134.643585927343
20,23,3,309.41000586805,-518.70204247931,87.3840502025188,-815.006325977759,-1.71321862059369
20,24,4,873.054062979353,-518.70204247931,87.3840502025188,353.497644964332,125.998841513217
20,25,4,883.095068201756,-518.70204247931,87.3840502025188,339.135891546382,-122.30853056465
20,26,5,1129.06882976683,-518.70204247931,87.3840502025188,537.1388003378,-312.611621011923
20,27,5,1022.38524924329,-518.70204247931,87.3840502025188,486.101636183159,-101.404628527539
20,28,3,556.166113648704,-518.70204247931,87.3840502025188,2.55152630798835,-106.56301215628
20,29,4,846.292642464923,-518.70204247931,87.3840502025188,261.732906111225,-239.927006299934
20,30,2,95.083480374892,-518.70204247931,87.3840502025188,-573.292019412667,9.53289312301183
20,31,4,859.193156595949,-518.70204247931,87.3840502025188,253.091449322328,-290.170828396534
21,22,2,323.378855885654,-106.312442571575,-173.493019068508,-204.423181512555,134.643585927343
21,23,4,729.215551273602,-106.312442571575,-173.493019068508,-815.006325977759,-1.71321862059369
21,24,3,548.744650228576,-106.312442571575,-173.493019068508,353.497644964332,125.998841513217
21,25,2,448.37938203252,-106.312442571575,-173.493019068508,339.135891546382,-122.30853056465
21,26,3,658.318682256785,-106.312442571575,-173.493019068508,537.1388003378,-312.611621011923
21,27,4,596.784028571147,-106.312442571575,-173.493019068508,486.101636183159,-101.404628527539
21,28,2,127.792760145015,-106.312442571575,-173.493019068508,2.55152630798835,-106.56301215628
21,29,3,373.993119383912,-106.312442571575,-173.493019068508,261.732906111225,-239.927006299934
21,30,3,501.56595749734,-106.312442571575,-173.493019068508,-573.292019412667,9.53289312301183
21,31,3,377.868851187911,-106.312442571575,-173.493019068508,253.091449322328,-290.170828396534
22,23,4,625.623652407372,-204.423181512555,134.643585927343,-815.006325977759,-1.71321862059369
22,24,3,557.98779576496,-204.423181512555,134.643585927343,353.497644964332,125.998841513217
22,25,3,601.232780272671,-204.423181512555,134.643585927343,339.135891546382,-122.30853056465
22,26,4,865.997340099906,-204.423181512555,134.643585927343,537.1388003378,-312.611621011923
22,27,4,729.755632661398,-204.423181512555,134.643585927343,486.101636183159,-101.404628527539
22,28,2,317.835102901605,-204.423181512555,134.643585927343,2.55152630798835,-106.56301215628
22,29,3,598.000523904622,-204.423181512555,134.643585927343,261.732906111225,-239.927006299934
22,30,3,389.508542945799,-204.423181512555,134.643585927343,-573.292019412667,9.53289312301183
22,31,3,624.329179235856,-204.423181512555,134.643585927343,253.091449322328,-290.170828396534
23,24,5,1175.46241982084,-815.006325977759,-1.71321862059369,353.497644964332,125.998841513217
23,25,5,1160.42556311658,-815.006325977759,-1.71321862059369,339.135891546382,-122.30853056465
23,26,6,1387.42720862336,-815.006325977759,-1.71321862059369,537.1388003378,-312.611621011923
23,27,6,1304.92157097956,-815.006325977759,-1.71321862059369,486.101636183159,-101.404628527539
23,28,4,824.253796496297,-815.006325977759,-1.71321862059369,2.55152630798835,-106.56301215628
23,29,5,1102.77521851015,-815.006325977759,-1.71321862059369,261.732906111225,-239.927006299934
23,30,1,241.975786035696,-815.006325977759,-1.71321862059369,-573.292019412667,9.53289312301183
23,31,5,1106.36370612861,-815.006325977759,-1.71321862059369,253.091449322328,-290.170828396534
24,25,4,248.722357236848,353.497644964332,125.998841513217,339.135891546382,-122.30853056465
24,26,3,475.503114378255,353.497644964332,125.998841513217,537.1388003378,-312.611621011923
24,27,1,263.241631725949,353.497644964332,125.998841513217,486.101636183159,-101.404628527539
24,28,3,421.008543835092,353.497644964332,125.998841513217,2.55152630798835,-106.56301215628
24,29,4,377.256535257578,353.497644964332,125.998841513217,261.732906111225,-239.927006299934
24,30,4,934.078904124518,353.497644964332,125.998841513217,-573.292019412667,9.53289312301183
24,31,2,428.110497741052,353.497644964332,125.998841513217,253.091449322328,-290.170828396534
25,26,1,274.627781048541,339.135891546382,-122.30853056465,537.1388003378,-312.611621011923
25,27,3,148.444950122999,339.135891546382,-122.30853056465,486.101636183159,-101.404628527539
25,28,3,336.952454024126,339.135891546382,-122.30853056465,2.55152630798835,-106.56301215628
25,29,1,140.802443120021,339.135891546382,-122.30853056465,261.732906111225,-239.927006299934
25,30,4,921.903928669948,339.135891546382,-122.30853056465,-573.292019412667,9.53289312301183
25,31,4,188.630318536148,339.135891546382,-122.30853056465,253.091449322328,-290.170828396534
26,27,2,217.285953985172,537.1388003378,-312.611621011923,486.101636183159,-101.404628527539
26,28,4,572.921969177279,537.1388003378,-312.611621011923,2.55152630798835,-106.56301215628
26,29,2,284.835847095428,537.1388003378,-312.611621011923,261.732906111225,-239.927006299934
26,30,5,1156.2152452891,537.1388003378,-312.611621011923,-573.292019412667,9.53289312301183
26,31,3,284.932424957416,537.1388003378,-312.611621011923,253.091449322328,-290.170828396534
27,28,2,483.577623222944,486.101636183159,-101.404628527539,2.55152630798835,-106.56301215628
27,29,4,263.684994221914,486.101636183159,-101.404628527539,261.732906111225,-239.927006299934
27,30,5,1065.18639271569,486.101636183159,-101.404628527539,-573.292019412667,9.53289312301183
27,31,1,299.877350585036,486.101636183159,-101.404628527539,253.091449322328,-290.170828396534
28,29,3,291.480604107131,2.55152630798835,-106.56301215628,261.732906111225,-239.927006299934
28,30,3,587.430037000794,2.55152630798835,-106.56301215628,-573.292019412667,9.53289312301183
28,31,1,310.615651905287,2.55152630798835,-106.56301215628,253.091449322328,-290.170828396534
29,30,4,871.491174749513,261.732906111225,-239.927006299934,-573.292019412667,9.53289312301183
29,31,4,50.9815303252968,261.732906111225,-239.927006299934,253.091449322328,-290.170828396534
30,31,4,879.051738005874,-573.292019412667,9.53289312301183,253.091449322328,-290.170828396534

